A Polya Urn Document Language Model for Improved Information Retrieval

The multinomial language model has been one of the most effective models of retrieval for over a decade. However, the multinomial distribution does not model one important linguistic phenomenon relating to term-dependency, that is the tendency of a term to repeat itself within a document (i.e. word burstiness). In this article, we model document generation as a random process with reinforcement (a multivariate Polya process) and develop a Dirichlet compound multinomial language model that captures word burstiness directly. We show that the new reinforced language model can be computed as efficiently as current retrieval models, and with experiments on an extensive set of TREC collections, we show that it significantly outperforms the state-of-the-art language model for a number of standard effectiveness metrics. Experiments also show that the tuning parameter in the proposed model is more robust than in the multinomial language model. Furthermore, we develop a constraint for the verbosity hypothesis and show that the proposed model adheres to the constraint. Finally, we show that the new language model essentially introduces a measure closely related to idf which gives theoretical justification for combining the term and document event spaces in tf-idf type schemes.

==> analysis/prob_rel_wt10g_desc_dcm_dir.txt <==
4.054191576796431	11329	0.04066861967947613	0.01002401704872191
3.7554174628109362	5694	0.03618817852834741	0.01254975362792743
3.611510887126656	4088	0.027227296226089954	0.011185404850767305
3.515476441382376	3277	0.021712907117008445	0.0114898463134394
3.448242412634439	2807	0.015164570049974152	0.01059907314488031
3.390581878550435	2458	0.01895571256246769	0.011253058509138882
3.3420276880874717	2198	0.014992245390315354	0.010204426804379448
3.3016809492935764	2003	0.018094089264173704	0.010678002412980482
3.266231696689893	1846	0.015509219369291746	0.010001465829264717
3.232742062720737	1709	0.013613648113044977	0.010249529243293832
3.20194306340165	1592	0.012407375495433396	0.010046568268179101
3.1743505974793798	1494	0.016543167327244528	0.00987743412225016
3.1473671077937864	1404	0.009650180940892641	0.009978914609807526
3.1215598441875008	1323	0.012752024814750991	0.010091670707093487
3.0969100130080562	1250	0.010167154919869033	0.00950533900120649
3.073351702386901	1184	0.008788557642598656	0.00950533900120649
3.0511525224473814	1125	0.010684128898845425	0.00959554387903526
3.030194785356751	1072	0.010511804239186628	0.009099417050977032
3.010299956639812	1024	0.01033947957952783	0.009031763392605455
2.9912260756924947	980	0.00913320696191625	0.008095887785131982
2.9731278535996988	940	0.006892986386351887	0.008603290222918804
2.9561684304753633	904	0.009477856281233845	0.008670943881290381
2.9395192526186187	870	0.007065311046010684	0.00824247071160373
2.9232440186302764	838	0.00861623298293986	0.008231195101875134
2.9079485216122722	809	0.009822505600551439	0.008073336565674789
2.893206753059848	782	0.008960882302257453	0.008073336565674789
2.8785217955012063	756	0.008788557642598656	0.007374248762501832
2.8651039746411278	733	0.007582285024987076	0.007599760957073754
2.851869600729766	711	0.00792693434430467	0.007847824371102867
2.8394780473741985	691	0.006031363088057901	0.007396799981959024
2.8273692730538253	672	0.009477856281233845	0.007227665836030083
2.814913181275074	653	0.005342064449422712	0.007205114616572891
2.803457115648414	636	0.006548337067034293	0.007216390226301488
2.792391689498254	620	0.008271583663622264	0.007216390226301488
2.7810369386211318	604	0.006031363088057901	0.006370719496656782
2.7701152947871015	589	0.005169739789763915	0.006923224373357989
2.7596678446896306	575	0.006203687747716698	0.00614520730208486
2.749736315569061	562	0.0067206617266930896	0.006776641446886241
2.739572344450092	549	0.005169739789763915	0.006866846324715009
2.7299742856995555	537	0.006376012407375496	0.006630058520414491
2.7209857441537393	526	0.005514389109081509	0.005874592668598555
2.711807229041191	515	0.005859038428399104	0.006201585350727841
2.7041505168397992	506	0.008271583663622264	0.006708987788514664
2.6954816764901977	496	0.006892986386351887	0.0064947512036713385
2.6875289612146345	487	0.0048250904704463205	0.0064496487647569545
2.6794278966121188	478	0.005169739789763915	0.006325617057742397
2.6711728427150834	469	0.006376012407375496	0.005761836571312594
2.663700925389648	461	0.006376012407375496	0.00608882925344188
2.656098202012832	453	0.005342064449422712	0.006212860960456436
2.649334858712142	446	0.006031363088057901	0.006359443886928186
2.6424645202421213	439	0.005169739789763915	0.006167758521542052
2.635483746814912	432	0.006376012407375496	0.005840765839412766
2.6283889300503116	425	0.0067206617266930896	0.005750560961583997
2.621176281775035	418	0.006203687747716698	0.005705458522669613
2.6148972160331345	412	0.005342064449422712	0.005998624375613111
2.6085260335771943	406	0.005169739789763915	0.005728009742126805
2.6020599913279625	400	0.005342064449422712	0.005322087791897347
2.595496221825574	394	0.005514389109081509	0.005276985352982963
2.5888317255942073	388	0.005686713768740307	0.005446119498911903
2.583198773968623	383	0.00430811649146993	0.005536324376740672
2.576341350205793	377	0.006031363088057901	0.005344639011354539
2.5705429398818973	372	0.005169739789763915	0.005479946328097692
2.5646660642520893	367	0.003791142512493538	0.004859787793024908
2.558708570533166	362	0.0032741685335171463	0.004904890231939292
2.552668216112193	357	0.00430811649146993	0.004893614622210696
2.546542663478131	352	0.003963467172152335	0.005401017059997519
2.5403294747908736	347	0.003791142512493538	0.005040197548682445
2.5352941200427703	343	0.006031363088057901	0.005355914621083135
2.5289167002776547	338	0.004480441151128727	0.004352385355238085
2.5237464668115646	334	0.005342064449422712	0.004825960963839119
2.5185139398778875	330	0.004652765810787524	0.004622999988724391
2.513217600067939	326	0.004135791831811132	0.004656826817910178
2.507855871695831	322	0.0036188178528347406	0.004352385355238085
2.5024271199844326	318	0.0048250904704463205	0.004972543890310869
2.496929648073215	314	0.0048250904704463205	0.0047583073054675434
2.4913616938342726	310	0.0027571945545407546	0.00451024389143843
2.48572142648158	306	0.004997415130105118	0.004780858524924735
2.4800069429571505	302	0.003963467172152335	0.0043411097455094885
2.4742162640762553	298	0.00430811649146993	0.004611724378995794
2.469822015978163	295	0.004135791831811132	0.004002841453651606
2.4638929889859074	291	0.003101843873858349	0.004577897549810006
2.459392487759231	288	0.0032741685335171463	0.004476417062252641
2.45484486000851	285	0.002929519214199552	0.004160699989851952
2.44870631990508	281	0.003963467172152335	0.004803409744381927
2.444044795918076	278	0.00430811649146993	0.004217078038494932
2.439332693830263	275	0.0022402205755643633	0.00451024389143843
2.432969290874406	271	0.0034464931931759437	0.004555346330352814
2.428134794028789	268	0.0034464931931759437	0.004171975599580547
2.423245873936808	265	0.0027571945545407546	0.0039464634050086255
2.4183012913197452	262	0.003791142512493538	0.004465141452524045
2.413299764081252	259	0.0036188178528347406	0.0042960073065951045
2.4099331233312946	257	0.0034464931931759437	0.0037322268201653006
2.404833716619938	254	0.004480441151128727	0.003980290234194414
2.399673721481038	251	0.0017232465965879718	0.0035969195034221474
2.3961993470957363	249	0.002929519214199552	0.00367584877152232
2.3909351071033793	246	0.003791142512493538	0.0036645731617937238
2.387389826338729	244	0.003101843873858349	0.0032924780407500537
2.383815365980431	242	0.0025848698948819577	0.0028640048710634027
2.380211241711606	240	0.0032741685335171463	0.0032360999921070732
2.376576957056512	238	0.0025848698948819577	0.0027737999932346343
2.3729120029701067	236	0.0022402205755643633	0.0029767609683493635
2.369215857410143	234	0.003101843873858349	0.0032360999921070732
2.3654879848909	232	0.0022402205755643633	0.0031007926753639204
2.361727836017593	230	0.002067895915905566	0.003393958528307418
2.357934847000454	228	0.0015509219369291745	0.0035405414547791674
2.3541084391474008	226	0.004480441151128727	0.003969014624465818
2.3483048630481607	223	0.0032741685335171463	0.003957739014737222
2.3443922736851106	221	0.003101843873858349	0.003856258527179857
2.3404441148401185	219	0.006031363088057901	0.0039013609660942415
2.3344537511509307	216	0.0025848698948819577	0.003472887796407591
2.330413773349191	214	0.0027571945545407546	0.003348856089393034
2.326335860928751	212	0.002929519214199552	0.003844982917451261
2.322219294733919	210	0.0017232465965879718	0.0036532975520651278
2.3180633349627615	208	0.002067895915905566	0.0034503365769503985
2.311753861055754	205	0.004135791831811132	0.0036645731617937238
2.307496037913213	203	0.0024125452352231603	0.00336013169912163
2.303196057420489	201	0.0027571945545407546	0.00304441462672094
2.298853076409707	199	0.0017232465965879718	0.0031007926753639204
2.294466226161593	197	0.003101843873858349	0.0032924780407500537
2.290034611362518	195	0.0025848698948819577	0.0033150292602072457
2.285557309007774	193	0.0024125452352231603	0.0028189024321490183
2.2833012287035497	192	0.0024125452352231603	0.003822431697994069
2.278753600952829	190	0.0036188178528347406	0.0034390609672218025
2.27415784926368	188	0.002067895915905566	0.0031346195045497084
2.2695129442179165	186	0.0013785972772703773	0.0032924780407500537
2.2648178230095364	184	0.0017232465965879718	0.002931658529434979
2.2600713879850747	182	0.0024125452352231603	0.0027625243835060383
2.255272505103306	180	0.001033947957952783	0.0032135487726498812
2.250420002308894	178	0.003101843873858349	0.003506714625593379
2.247973266361807	177	0.0025848698948819577	0.0025482877986627126
2.2430380486862944	175	0.003963467172152335	0.0033037536504786497
2.2380461031287955	173	0.0022402205755643633	0.0031120682850925164
2.2355284469075487	172	0.004652765810787524	0.00272869755432025
2.230448921378274	170	0.003963467172152335	0.0026272170667628854
2.225309281725863	168	0.0024125452352231603	0.002920382919706383
2.2227164711475833	167	0.0024125452352231603	0.0029542097488921715
2.2174839442139063	165	0.0012062726176115801	0.003202273162921285
2.214843848047698	164	0.001895571256246769	0.0029767609683493635
2.2095150145426308	162	0.0024125452352231603	0.002931658529434979
2.2068258760318495	161	0.0012062726176115801	0.0023678780430051757
2.2013971243204513	159	0.003101843873858349	0.0028640048710634027
2.1986570869544226	158	0.0017232465965879718	0.002909107309977787
2.1931245983544616	156	0.0012062726176115801	0.0025370121889341166
2.1903316981702914	155	0.001895571256246769	0.002446807311105348
2.184691430817599	153	0.001895571256246769	0.002615941457034289
2.1818435879447726	152	0.0024125452352231603	0.002446807311105348
2.1789769472931693	151	0.0015509219369291745	0.0020521609706044856
2.173186268412274	149	0.0015509219369291745	0.0022100195068048304
2.1702617153949575	148	0.0024125452352231603	0.002108539019247466
2.167317334748176	147	0.0027571945545407546	0.002164917067890446
2.164352855784437	146	0.0022402205755643633	0.0021874682873476384
2.1583624920952498	144	0.0022402205755643633	0.002458082920833944
2.155336037465062	143	0.001033947957952783	0.001815373166303968
2.1522883443830563	142	0.0022402205755643633	0.0023566024332765793
2.1492191126553797	141	0.0013785972772703773	0.0021874682873476384
2.143014800254095	139	6.892986386351886E-4	0.0023904292624623677
2.1398790864012365	138	0.001033947957952783	0.0019732317025043127
2.1367205671564067	137	0.0013785972772703773	0.0017928219468467757
2.1335389083702174	136	0.001895571256246769	0.0021874682873476384
2.130333768495006	135	0.001033947957952783	0.0020747121900616776
2.1271047983648077	134	0.0012062726176115801	0.0019619560927757167
2.123851640967086	133	8.616232982939859E-4	0.0018830268246755443
2.12057393120585	132	0.001033947957952783	0.0019619560927757167
2.113943352306837	130	0.0012062726176115801	0.002029609751147293
2.110589710299249	129	0.0017232465965879718	0.0017589951176609875
2.1072099696478683	128	6.892986386351886E-4	0.0016236878009178346
2.103803720955957	127	0.001033947957952783	0.0018830268246755443
2.100370545117563	126	6.892986386351886E-4	0.0017589951176609875
2.100370545117563	126	0.0015509219369291745	0.00152220731336047
2.0969100130080562	125	0.0013785972772703773	0.0014545536549888936
2.093421685162235	124	0.001895571256246769	0.0014771048744460858
2.089905111439398	123	0.0013785972772703773	0.0016575146301036228
2.0863598306747484	122	0.0025848698948819577	0.0018943024344041403
2.0827853703164503	121	0.001033947957952783	0.0015898609717320464
2.0791812460476247	120	0.0013785972772703773	0.0013417975577029327
2.0755469613925306	119	8.616232982939859E-4	0.0016011365814606424
2.0718820073061255	118	6.892986386351886E-4	0.0015560341425462582
2.0718820073061255	118	8.616232982939859E-4	0.0014883804841746818
2.0681858617461617	117	6.892986386351886E-4	0.0017477195079323915
2.0644579892269186	116	0.0	0.001804097556575372
2.060697840353612	115	3.446493193175943E-4	0.001680065849560815
2.0569048513364727	114	0.001033947957952783	0.0017477195079323915
2.0530784434834195	113	5.169739789763915E-4	0.0017589951176609875
2.0492180226701815	112	0.0012062726176115801	0.0018830268246755443
2.0453229787866576	111	0.001895571256246769	0.002277673165176407
2.041392685158225	110	0.0017232465965879718	0.0023453268235479833
2.037426497940624	109	3.446493193175943E-4	0.002909107309977787
2.03342375548695	108	0.0022402205755643633	0.0023340512138193873
2.0293837776852097	107	8.616232982939859E-4	0.0023791536527337717
2.0253058652647704	106	0.0013785972772703773	0.0020859877997902736
2.0211892990699383	105	8.616232982939859E-4	0.0017815463371181797
2.0170333392987803	104	0.0012062726176115801	0.0020521609706044856
2.012837224705172	103	0.001895571256246769	0.0018943024344041403
2.0086001717619175	102	0.0012062726176115801	0.0018717512149469483
2.0043213737826426	101	6.892986386351886E-4	0.001702617069018007
2.0	100	0.001033947957952783	0.001691341459289411
1.99563519459755	99	0.0012062726176115801	0.0018717512149469483
1.9912260756924949	98	0.001033947957952783	0.0016236878009178346
1.9867717342662448	97	6.892986386351886E-4	0.001702617069018007
1.9867717342662448	97	6.892986386351886E-4	0.0016462390203750268
1.9822712330395684	96	8.616232982939859E-4	0.0014094512160745091
1.9777236052888478	95	6.892986386351886E-4	0.001229041460416972
1.9731278535996986	94	0.001033947957952783	0.0013417975577029327
1.968482948553935	93	3.446493193175943E-4	0.0014996560939032778
1.9637878273455553	92	8.616232982939859E-4	0.001364348777160125
1.9590413923210936	91	0.001033947957952783	0.001229041460416972
1.9590413923210936	91	0.001033947957952783	0.001229041460416972
1.954242509439325	90	3.446493193175943E-4	0.0013192463382457407
1.9493900066449128	89	5.169739789763915E-4	0.0014771048744460858
1.9444826721501687	88	6.892986386351886E-4	0.0012628682896027603
1.9395192526186185	87	0.001033947957952783	0.0011726634117739916
1.9395192526186185	87	5.169739789763915E-4	0.0011501121923167994
1.9344984512435677	86	0.0012062726176115801	0.0011050097534024152
1.9294189257142926	85	0.001033947957952783	0.0013305219479743367
1.9242792860618816	84	0.0012062726176115801	0.0011839390215025879
1.9242792860618816	84	0.001033947957952783	0.0012854195090599525
1.919078092376074	83	5.169739789763915E-4	8.907731685590898E-4
1.9138138523837167	82	6.892986386351886E-4	0.0012515926798741643
1.9084850188786497	81	8.616232982939859E-4	0.0012854195090599525
1.9030899869919435	80	0.001033947957952783	0.0013079707285171445
1.9030899869919435	80	5.169739789763915E-4	0.0013417975577029327
1.8976270912904414	79	8.616232982939859E-4	0.001217765850688376
1.8920946026904804	78	5.169739789763915E-4	0.0011050097534024152
1.8864907251724818	77	3.446493193175943E-4	9.809780463878584E-4
1.8864907251724818	77	6.892986386351886E-4	0.001229041460416972
1.8808135922807914	76	8.616232982939859E-4	0.0010373560950308388
1.8750612633917	75	3.446493193175943E-4	9.809780463878584E-4
1.8750612633917	75	1.7232465965879716E-4	0.0011162853631310112
1.8692317197309762	74	6.892986386351886E-4	0.0011613878020453956
1.863322860120456	73	3.446493193175943E-4	0.0010937341436738192
1.8573324964312685	72	3.446493193175943E-4	0.001229041460416972
1.8573324964312685	72	3.446493193175943E-4	0.0011501121923167994
1.8512583487190752	71	8.616232982939859E-4	0.0010148048755736466
1.845098040014257	70	6.892986386351886E-4	0.0012966951187885485
1.8388490907372552	69	5.169739789763915E-4	0.0010148048755736466
1.8388490907372552	69	5.169739789763915E-4	0.0010486317047594348
1.8325089127062364	68	0.0013785972772703773	0.001071182924216627
1.8260748027008264	67	0.0013785972772703773	0.0011050097534024152
1.8195439355418688	66	5.169739789763915E-4	0.001071182924216627
1.8195439355418688	66	6.892986386351886E-4	8.343951199161094E-4
1.8129133566428555	65	0.0013785972772703773	0.0013305219479743367
1.806179973983887	64	3.446493193175943E-4	7.892926810017252E-4
1.806179973983887	64	6.892986386351886E-4	8.343951199161094E-4
1.7993405494535817	63	0.001033947957952783	0.0011275609728596074
1.792391689498254	62	3.446493193175943E-4	9.358756074734742E-4
1.792391689498254	62	3.446493193175943E-4	0.001082458533945223
1.7853298350107671	61	6.892986386351886E-4	9.24599997744878E-4
1.7781512503836436	60	5.169739789763915E-4	9.02048778287686E-4
1.7708520116421442	59	5.169739789763915E-4	8.231195101875134E-4
1.7708520116421442	59	8.616232982939859E-4	9.24599997744878E-4
1.7634279935629373	58	0.001033947957952783	0.0010035292658450506
1.7558748556724915	57	5.169739789763915E-4	9.471512172020702E-4
1.7558748556724915	57	8.616232982939859E-4	9.02048778287686E-4
1.7481880270062005	56	0.0012062726176115801	0.001059907314488031
1.7403626894942439	55	0.0	8.231195101875134E-4
1.7403626894942439	55	3.446493193175943E-4	9.471512172020702E-4
1.7323937598229686	54	5.169739789763915E-4	9.02048778287686E-4
1.724275869600789	53	6.892986386351886E-4	9.809780463878584E-4
1.724275869600789	53	5.169739789763915E-4	9.471512172020702E-4
1.7160033436347992	52	8.616232982939859E-4	8.569463393733016E-4
1.7075701760979363	51	3.446493193175943E-4	9.697024366592624E-4
1.7075701760979363	51	6.892986386351886E-4	9.358756074734742E-4
1.6989700043360187	50	1.7232465965879716E-4	0.0011839390215025879
1.6901960800285136	49	1.7232465965879716E-4	0.0011050097534024152
1.6901960800285136	49	3.446493193175943E-4	9.02048778287686E-4
1.6812412373755872	48	5.169739789763915E-4	9.133243880162819E-4
1.6720978579357175	47	5.169739789763915E-4	8.569463393733016E-4
1.6720978579357175	47	1.7232465965879716E-4	7.441902420873409E-4
1.662757831681574	46	3.446493193175943E-4	7.892926810017252E-4
1.6532125137753437	45	3.446493193175943E-4	6.990878031729566E-4
1.6532125137753437	45	5.169739789763915E-4	6.20158535072784E-4
1.6434526764861874	44	5.169739789763915E-4	7.780170712731291E-4
1.6334684555795864	43	5.169739789763915E-4	6.427097545299762E-4
1.6334684555795864	43	1.7232465965879716E-4	6.990878031729566E-4
1.6232492903979006	42	1.7232465965879716E-4	7.103634129015527E-4
1.6232492903979006	42	0.0017232465965879718	6.539853642585722E-4
1.6127838567197355	41	0.0015509219369291745	7.441902420873409E-4
1.6020599913279623	40	8.616232982939859E-4	8.907731685590898E-4
1.6020599913279623	40	5.169739789763915E-4	6.08882925344188E-4
1.591064607026499	39	3.446493193175943E-4	5.863317058869958E-4
1.5797835966168101	38	5.169739789763915E-4	7.55465851815937E-4
1.5797835966168101	38	0.001033947957952783	6.765365837157645E-4
1.568201724066995	37	1.7232465965879716E-4	4.62299998872439E-4
1.568201724066995	37	5.169739789763915E-4	5.412292669726115E-4
1.5563025007672873	36	3.446493193175943E-4	5.863317058869958E-4
1.5563025007672873	36	3.446493193175943E-4	4.848512183296312E-4
1.5440680443502757	35	3.446493193175943E-4	5.186780475154194E-4
1.5314789170422551	34	1.7232465965879716E-4	4.51024389143843E-4
1.5314789170422551	34	0.0	6.652609739871684E-4
1.5185139398778875	33	3.446493193175943E-4	3.7209512104367044E-4
1.5185139398778875	33	1.7232465965879716E-4	3.608195113150744E-4
1.505149978319906	32	0.0	3.3826829185788223E-4
1.505149978319906	32	5.169739789763915E-4	4.51024389143843E-4
1.4913616938342726	31	0.0	4.171975599580547E-4
1.4913616938342726	31	3.446493193175943E-4	5.299536572440155E-4
1.4771212547196624	30	3.446493193175943E-4	3.495439015864783E-4
1.462397997898956	29	1.7232465965879716E-4	5.074024377868233E-4
1.462397997898956	29	0.0	3.946463405008626E-4
1.4471580313422192	28	1.7232465965879716E-4	3.946463405008626E-4
1.4471580313422192	28	0.0	4.171975599580547E-4
1.4313637641589874	27	3.446493193175943E-4	3.3826829185788223E-4
1.4313637641589874	27	0.0	4.51024389143843E-4
1.414973347970818	26	1.7232465965879716E-4	4.284731696866508E-4
1.414973347970818	26	0.0	3.495439015864783E-4
1.3979400086720377	25	1.7232465965879716E-4	4.848512183296312E-4
1.380211241711606	24	0.0	3.833707307722665E-4
1.380211241711606	24	0.0	4.0592195022945865E-4
1.3617278360175928	23	1.7232465965879716E-4	3.946463405008626E-4
1.3617278360175928	23	0.0	3.04441462672094E-4
1.3424226808222062	22	6.892986386351886E-4	3.7209512104367044E-4
1.3222192947339193	21	3.446493193175943E-4	3.608195113150744E-4
1.3222192947339193	21	1.7232465965879716E-4	4.848512183296312E-4
1.3010299956639813	20	5.169739789763915E-4	5.637804864298037E-4
1.2787536009528289	19	8.616232982939859E-4	3.946463405008626E-4
1.2787536009528289	19	0.0	4.284731696866508E-4
1.255272505103306	18	1.7232465965879716E-4	3.495439015864783E-4
1.2304489213782739	17	1.7232465965879716E-4	3.7209512104367044E-4
1.2304489213782739	17	0.0	4.284731696866508E-4
1.2041199826559248	16	1.7232465965879716E-4	3.495439015864783E-4
1.1760912590556813	15	0.0	4.0592195022945865E-4
1.146128035678238	14	1.7232465965879716E-4	4.961268280582273E-4
1.146128035678238	14	0.0	2.8189024321490186E-4
1.1139433523068367	13	0.0	2.8189024321490186E-4
1.0791812460476249	12	0.0	2.4806341402911365E-4
1.0413926851582251	11	0.0	2.8189024321490186E-4
1.0413926851582251	11	3.446493193175943E-4	2.593390237577097E-4
1.0	10	1.7232465965879716E-4	4.0592195022945865E-4
0.9542425094393249	9	0.0	3.833707307722665E-4
0.9030899869919435	8	0.0	3.608195113150744E-4
0.8450980400142568	7	0.0	3.495439015864783E-4
0.7781512503836436	6	1.7232465965879716E-4	2.931658529434979E-4
0.6989700043360189	5	0.0	2.255121945719215E-4
0.6020599913279624	4	0.0	2.0296097511472933E-4
0.47712125471966244	3	1.7232465965879716E-4	1.6913414592894112E-4
0.3010299956639812	2	5.169739789763915E-4	2.255121945719215E-4
0.0	1	0.0	1.3530731674315288E-4
-Infinity	0	1.7232465965879716E-4	1.1275609728596075E-5
-Infinity	0	0.0	0.0


==> analysis/prob_rel_wt10g_desc_dcm_linear.txt <==
4.054191576796431	11329	0.04066861967947613	0.006449136276391555
3.7554174628109362	5694	0.03618817852834741	0.00818206745270085
3.611510887126656	4088	0.027227296226089954	0.006800109679188374
3.515476441382376	3277	0.021712907117008445	0.006822045516863175
3.448242412634439	2807	0.015164570049974152	0.006471072114066356
3.390581878550435	2458	0.01895571256246769	0.006822045516863175
3.3420276880874717	2198	0.014992245390315354	0.006482040032903757
3.3016809492935764	2003	0.017921764604514907	0.006756238003838772
3.266231696689893	1846	0.015681544028950542	0.006240745818480943
3.232742062720737	1709	0.013613648113044977	0.006536879627090759
3.20194306340165	1592	0.012407375495433396	0.006591719221277763
3.1743505974793798	1494	0.016543167327244528	0.006449136276391555
3.1473671077937864	1404	0.009477856281233845	0.006317521250342748
3.1215598441875008	1323	0.012924349474409787	0.00654784754592816
3.0969100130080562	1250	0.009994830260210237	0.006240745818480943
3.073351702386901	1184	0.008960882302257453	0.006153002467781738
3.0511525224473814	1125	0.011028778218163018	0.00636139292569235
3.030194785356751	1072	0.009994830260210237	0.005834932821497121
3.010299956639812	1024	0.010684128898845425	0.005944612009871127
2.9912260756924947	980	0.00913320696191625	0.005385248149163697
2.9731278535996988	940	0.006548337067034293	0.0055497669317247054
2.9561684304753633	904	0.009650180940892641	0.005604606525911708
2.9395192526186187	870	0.0067206617266930896	0.005396216068001097
2.9232440186302764	838	0.00913320696191625	0.005363312311488895
2.9079485216122722	809	0.009650180940892641	0.005483959418700302
2.893206753059848	782	0.00861623298293986	0.005319440636139292
2.8785217955012063	756	0.009305531621575047	0.005231697285440088
2.8651039746411278	733	0.007237635705669481	0.005187825610090485
2.851869600729766	711	0.008099259003963468	0.0052755689607896904
2.8394780473741985	691	0.005859038428399104	0.00508911434055388
2.8273692730538253	672	0.009822505600551439	0.005319440636139292
2.814913181275074	653	0.005169739789763915	0.005154921853578283
2.803457115648414	636	0.0067206617266930896	0.005122018097066082
2.792391689498254	620	0.008099259003963468	0.005396216068001097
2.7810369386211318	604	0.006031363088057901	0.0047162051000822595
2.7701152947871015	589	0.004997415130105118	0.004924595557992871
2.7596678446896306	575	0.006376012407375496	0.004485878804496846
2.749736315569061	562	0.0067206617266930896	0.004979435152179874
2.739572344450092	549	0.004997415130105118	0.0051329860159034825
2.7299742856995555	537	0.0067206617266930896	0.004979435152179874
2.7209857441537393	526	0.005514389109081509	0.004376199616122841
2.711807229041191	515	0.005686713768740307	0.004266520427748835
2.7041505168397992	506	0.008271583663622264	0.005176857691253085
2.6954816764901977	496	0.006892986386351887	0.004825884288456266
2.6875289612146345	487	0.0048250904704463205	0.005209761447765287
2.6794278966121188	478	0.005514389109081509	0.004847820126131067
2.6711728427150834	469	0.006203687747716698	0.004562654236358651
2.663700925389648	461	0.006203687747716698	0.004749108856594461
2.656098202012832	453	0.005342064449422712	0.005001370989854675
2.649334858712142	446	0.005859038428399104	0.004694269262407458
2.6424645202421213	439	0.005859038428399104	0.004836852207293666
2.635483746814912	432	0.006031363088057901	0.004507814642171648
2.6283889300503116	425	0.0067206617266930896	0.004463942966822045
2.621176281775035	418	0.005859038428399104	0.00473814093775706
2.6148972160331345	412	0.005859038428399104	0.004792980531944064
2.6085260335771943	406	0.0048250904704463205	0.004387167534960241
2.6020599913279625	400	0.005342064449422712	0.0043213600219358375
2.595496221825574	394	0.005686713768740307	0.00436523169728544
2.5888317255942073	388	0.005342064449422712	0.004562654236358651
2.583198773968623	383	0.005514389109081509	0.004562654236358651
2.576341350205793	377	0.005169739789763915	0.004650397587057856
2.5705429398818973	372	0.005169739789763915	0.00454071839868385
2.5646660642520893	367	0.0036188178528347406	0.003959418700301618
2.558708570533166	362	0.0032741685335171463	0.004200712914724431
2.552668216112193	357	0.00430811649146993	0.0041787770770496295
2.546542663478131	352	0.004135791831811132	0.0047162051000822595
2.5403294747908736	347	0.003791142512493538	0.004376199616122841
2.5352941200427703	343	0.006031363088057901	0.00436523169728544
2.5289167002776547	338	0.003791142512493538	0.0037729640800658075
2.5237464668115646	334	0.005859038428399104	0.004211680833561831
2.5185139398778875	330	0.004135791831811132	0.003904579106114615
2.513217600067939	326	0.004652765810787524	0.0041787770770496295
2.507855871695831	322	0.0036188178528347406	0.003838771593090211
2.5024271199844326	318	0.0048250904704463205	0.004233616671236633
2.496929648073215	314	0.0048250904704463205	0.004332327940773238
2.4913616938342726	310	0.003101843873858349	0.0038826432684398136
2.48572142648158	306	0.004480441151128727	0.004156841239374829
2.4800069429571505	302	0.004135791831811132	0.003948450781464217
2.4742162640762553	298	0.00430811649146993	0.004233616671236633
2.469822015978163	295	0.00430811649146993	0.0037290924047162053
2.4638929889859074	291	0.002929519214199552	0.003926514943789416
2.459392487759231	288	0.0036188178528347406	0.004134905401700028
2.45484486000851	285	0.0024125452352231603	0.003707156567041404
2.44870631990508	281	0.004135791831811132	0.0041678091582122295
2.444044795918076	278	0.003963467172152335	0.0037290924047162053
2.439332693830263	275	0.003101843873858349	0.003981354537976419
2.432969290874406	271	0.002929519214199552	0.004211680833561831
2.428134794028789	268	0.003101843873858349	0.003904579106114615
2.423245873936808	265	0.0034464931931759437	0.0037400603235536057
2.4183012913197452	262	0.0036188178528347406	0.004222648752399232
2.413299764081252	259	0.0034464931931759437	0.003959418700301618
2.4099331233312946	257	0.0034464931931759437	0.0033671510830819854
2.404833716619938	254	0.004480441151128727	0.0037729640800658075
2.399673721481038	251	0.0015509219369291745	0.0033890869207567863
2.3961993470957363	249	0.003101843873858349	0.00345489443378119
2.3909351071033793	246	0.0036188178528347406	0.0037290924047162053
2.387389826338729	244	0.003101843873858349	0.00290649849191116
2.383815365980431	242	0.0025848698948819577	0.0027748834658623527
2.380211241711606	240	0.003791142512493538	0.0028077872223745545
2.376576957056512	238	0.001895571256246769	0.0028406909788867563
2.3729120029701067	236	0.0022402205755643633	0.0026432684398135452
2.369215857410143	234	0.003791142512493538	0.002928434329585961
2.3654879848909	232	0.0017232465965879718	0.002873594735398958
2.361727836017593	230	0.0022402205755643633	0.0030490814367973677
2.357934847000454	228	0.001895571256246769	0.0033013435700575814
2.3541084391474008	226	0.004135791831811132	0.004036194132163422
2.3483048630481607	223	0.003101843873858349	0.0037290924047162053
2.3443922736851106	221	0.002929519214199552	0.00381683575541541
2.3404441148401185	219	0.006376012407375496	0.003794899917740609
2.3344537511509307	216	0.0027571945545407546	0.0033561831642445845
2.330413773349191	214	0.0025848698948819577	0.0035207019468055938
2.326335860928751	212	0.0025848698948819577	0.0038716753496024128
2.322219294733919	210	0.0022402205755643633	0.003378119001919386
2.3180633349627615	208	0.001895571256246769	0.0034110227584315876
2.311753861055754	205	0.00430811649146993	0.0033890869207567863
2.307496037913213	203	0.0022402205755643633	0.0034439265149437894
2.303196057420489	201	0.0027571945545407546	0.0032794077323827805
2.298853076409707	199	0.0017232465965879718	0.003345215245407184
2.294466226161593	197	0.0027571945545407546	0.0033232794077323827
2.290034611362518	195	0.0027571945545407546	0.0033123114888949823
2.285557309007774	193	0.0025848698948819577	0.003158760625171374
2.2833012287035497	192	0.0024125452352231603	0.004496846723334247
2.278753600952829	190	0.0034464931931759437	0.0037400603235536057
2.27415784926368	188	0.001895571256246769	0.0032245681381957774
2.2695129442179165	186	0.0015509219369291745	0.003751028242391006
2.2648178230095364	184	0.0022402205755643633	0.0031368247874965726
2.2600713879850747	182	0.001895571256246769	0.0030819851933095695
2.255272505103306	180	0.001033947957952783	0.00345489443378119
2.250420002308894	178	0.0034464931931759437	0.0036084452975047986
2.247973266361807	177	0.0027571945545407546	0.003257471894707979
2.2430380486862944	175	0.0034464931931759437	0.0036413490540170004
2.2380461031287955	173	0.0027571945545407546	0.0034987661091307925
2.2355284469075487	172	0.004652765810787524	0.0031697285440087744
2.230448921378274	170	0.0034464931931759437	0.003202632300520976
2.225309281725863	168	0.002929519214199552	0.003158760625171374
2.2227164711475833	167	0.002067895915905566	0.0033671510830819854
2.2174839442139063	165	0.0012062726176115801	0.003652316972854401
2.214843848047698	164	0.0013785972772703773	0.0035865094598299973
2.2095150145426308	162	0.002929519214199552	0.0031258568686591717
2.2068258760318495	161	0.001033947957952783	0.003016177680285166
2.2013971243204513	159	0.003101843873858349	0.003180696462846175
2.1986570869544226	158	0.0022402205755643633	0.003103921030984371
2.1931245983544616	156	8.616232982939859E-4	0.002928434329585961
2.1903316981702914	155	0.0013785972772703773	0.002741979709350151
2.184691430817599	153	0.0024125452352231603	0.002785851384699753
2.1818435879447726	152	0.0025848698948819577	0.0029503701672607624
2.1789769472931693	151	0.0015509219369291745	0.0024239100630655333
2.173186268412274	149	0.001895571256246769	0.002676172196325747
2.1702617153949575	148	0.001895571256246769	0.00236907046887853
2.167317334748176	147	0.0022402205755643633	0.0026213326021387443
2.164352855784437	146	0.0024125452352231603	0.002709075952837949
2.1583624920952498	144	0.002067895915905566	0.0025664930079517412
2.155336037465062	143	0.0015509219369291745	0.002215519605154922
2.1522883443830563	142	0.0022402205755643633	0.0027200438716753496
2.1492191126553797	141	0.001033947957952783	0.002873594735398958
2.143014800254095	139	8.616232982939859E-4	0.0026432684398135452
2.1398790864012365	138	0.0015509219369291745	0.0021168083356183165
2.1367205671564067	137	8.616232982939859E-4	0.0025555250891143404
2.1335389083702174	136	0.002067895915905566	0.0028516588977241567
2.130333768495006	135	0.001033947957952783	0.0026981080340005483
2.1271047983648077	134	0.001033947957952783	0.0027200438716753496
2.123851640967086	133	8.616232982939859E-4	0.0026432684398135452
2.12057393120585	132	0.0012062726176115801	0.0024787496572525364
2.113943352306837	130	0.001033947957952783	0.002654236358650946
2.110589710299249	129	0.0013785972772703773	0.0023910063065533315
2.1072099696478683	128	0.0013785972772703773	0.002215519605154922
2.103803720955957	127	6.892986386351886E-4	0.002599396764463943
2.100370545117563	126	0.0012062726176115801	0.002380038387715931
2.100370545117563	126	0.001033947957952783	0.0021606800109679187
2.0969100130080562	125	0.0013785972772703773	0.0022264875239923223
2.093421685162235	124	0.0022402205755643633	0.0023361667123663284
2.089905111439398	123	0.0012062726176115801	0.0021387441732931174
2.0863598306747484	122	0.0025848698948819577	0.002599396764463943
2.0827853703164503	121	8.616232982939859E-4	0.0021606800109679187
2.0791812460476247	120	0.001895571256246769	0.0018426103646833013
2.0755469613925306	119	8.616232982939859E-4	0.0024348779819029337
2.0718820073061255	118	3.446493193175943E-4	0.002380038387715931
2.0718820073061255	118	8.616232982939859E-4	0.002237455442829723
2.0681858617461617	117	3.446493193175943E-4	0.0022922950370167262
2.0644579892269186	116	3.446493193175943E-4	0.002654236358650946
2.060697840353612	115	1.7232465965879716E-4	0.002401974225390732
2.0569048513364727	114	0.0012062726176115801	0.0024348779819029337
2.0530784434834195	113	8.616232982939859E-4	0.0023910063065533315
2.0492180226701815	112	0.001033947957952783	0.0030271455991225664
2.0453229787866576	111	0.0017232465965879718	0.0029942418426103646
2.041392685158225	110	0.0015509219369291745	0.003005209761447765
2.037426497940624	109	6.892986386351886E-4	0.0036084452975047986
2.03342375548695	108	0.0012062726176115801	0.002818755141211955
2.0293837776852097	107	0.001895571256246769	0.0031258568686591717
2.0253058652647704	106	0.0012062726176115801	0.002961338086098163
2.0211892990699383	105	0.001033947957952783	0.0028077872223745545
2.0170333392987803	104	0.001033947957952783	0.003235536057033178
2.012837224705172	103	0.0017232465965879718	0.0025884288456265426
2.0086001717619175	102	0.0015509219369291745	0.0025226213326021386
2.0043213737826426	101	8.616232982939859E-4	0.0028845626542363585
2.0	100	5.169739789763915E-4	0.002401974225390732
1.99563519459755	99	0.0015509219369291745	0.0025884288456265426
1.9912260756924949	98	0.001033947957952783	0.0025774609267891417
1.9867717342662448	97	5.169739789763915E-4	0.002489717576089937
1.9867717342662448	97	5.169739789763915E-4	0.0021716479298053196
1.9822712330395684	96	0.001033947957952783	0.0023361667123663284
1.9777236052888478	95	6.892986386351886E-4	0.0020071291472443104
1.9731278535996986	94	0.001033947957952783	0.0022813271181793254
1.968482948553935	93	6.892986386351886E-4	0.0021606800109679187
1.9637878273455553	92	8.616232982939859E-4	0.0022813271181793254
1.9590413923210936	91	8.616232982939859E-4	0.001875514121195503
1.9590413923210936	91	8.616232982939859E-4	0.0018426103646833013
1.954242509439325	90	3.446493193175943E-4	0.0021497120921305183
1.9493900066449128	89	6.892986386351886E-4	0.00218261584864272
1.9444826721501687	88	6.892986386351886E-4	0.0022484233616671236
1.9395192526186185	87	0.001033947957952783	0.0019522895530573075
1.9395192526186185	87	8.616232982939859E-4	0.0020619687414313134
1.9344984512435677	86	6.892986386351886E-4	0.0017219632574718947
1.9294189257142926	85	0.001033947957952783	0.0021058404167809157
1.9242792860618816	84	0.0012062726176115801	0.0017877707704962984
1.9242792860618816	84	0.001033947957952783	0.002051000822593913
1.919078092376074	83	6.892986386351886E-4	0.0018206745270085002
1.9138138523837167	82	6.892986386351886E-4	0.0021058404167809157
1.9084850188786497	81	0.0	0.001853578283520702
1.9030899869919435	80	0.001033947957952783	0.0020619687414313134
1.9030899869919435	80	0.0012062726176115801	0.002072936660268714
1.8976270912904414	79	6.892986386351886E-4	0.0021168083356183165
1.8920946026904804	78	5.169739789763915E-4	0.0018974499588703044
1.8864907251724818	77	0.001033947957952783	0.0017548670139840964
1.8864907251724818	77	1.7232465965879716E-4	0.001908417877707705
1.8808135922807914	76	8.616232982939859E-4	0.0021168083356183165
1.8750612633917	75	3.446493193175943E-4	0.0019303537153825062
1.8750612633917	75	6.892986386351886E-4	0.0023581025500411298
1.8692317197309762	74	3.446493193175943E-4	0.0021387441732931174
1.863322860120456	73	1.7232465965879716E-4	0.0021716479298053196
1.8573324964312685	72	3.446493193175943E-4	0.0020071291472443104
1.8573324964312685	72	5.169739789763915E-4	0.0019742253907321086
1.8512583487190752	71	5.169739789763915E-4	0.001963257471894708
1.845098040014257	70	5.169739789763915E-4	0.0021497120921305183
1.8388490907372552	69	0.001033947957952783	0.0020071291472443104
1.8388490907372552	69	8.616232982939859E-4	0.002040032903756512
1.8325089127062364	68	0.0012062726176115801	0.0018974499588703044
1.8260748027008264	67	6.892986386351886E-4	0.00199616122840691
1.8195439355418688	66	6.892986386351886E-4	0.0016232519879352894
1.8195439355418688	66	0.0013785972772703773	0.0019742253907321086
1.8129133566428555	65	0.001033947957952783	0.002051000822593913
1.806179973983887	64	3.446493193175943E-4	0.0013929256923498766
1.806179973983887	64	5.169739789763915E-4	0.0015903482314230874
1.7993405494535817	63	6.892986386351886E-4	0.002127776254455717
1.792391689498254	62	5.169739789763915E-4	0.0017768028516588978
1.792391689498254	62	6.892986386351886E-4	0.0017548670139840964
1.7853298350107671	61	3.446493193175943E-4	0.0019413216342199068
1.7781512503836436	60	8.616232982939859E-4	0.0018097066081710995
1.7708520116421442	59	3.446493193175943E-4	0.001710995338634494
1.7708520116421442	59	8.616232982939859E-4	0.0017329311763092953
1.7634279935629373	58	8.616232982939859E-4	0.002456813819577735
1.7558748556724915	57	5.169739789763915E-4	0.001853578283520702
1.7558748556724915	57	5.169739789763915E-4	0.0018974499588703044
1.7481880270062005	56	0.0013785972772703773	0.001710995338634494
1.7403626894942439	55	5.169739789763915E-4	0.001908417877707705
1.7403626894942439	55	1.7232465965879716E-4	0.0016342199067726898
1.7323937598229686	54	5.169739789763915E-4	0.0018645462023581026
1.724275869600789	53	5.169739789763915E-4	0.0016780915821222923
1.724275869600789	53	5.169739789763915E-4	0.0018864820400329037
1.7160033436347992	52	0.001033947957952783	0.0017548670139840964
1.7075701760979363	51	6.892986386351886E-4	0.001853578283520702
1.7075701760979363	51	3.446493193175943E-4	0.0018974499588703044
1.6989700043360187	50	1.7232465965879716E-4	0.0022922950370167262
1.6901960800285136	49	3.446493193175943E-4	0.00199616122840691
1.6901960800285136	49	3.446493193175943E-4	0.0018097066081710995
1.6812412373755872	48	3.446493193175943E-4	0.0018974499588703044
1.6720978579357175	47	5.169739789763915E-4	0.0015135727995612832
1.6720978579357175	47	1.7232465965879716E-4	0.001853578283520702
1.662757831681574	46	3.446493193175943E-4	0.001601316150260488
1.6532125137753437	45	3.446493193175943E-4	0.0016780915821222923
1.6532125137753437	45	5.169739789763915E-4	0.0017329311763092953
1.6434526764861874	44	5.169739789763915E-4	0.0017987386893336989
1.6334684555795864	43	1.7232465965879716E-4	0.001546476556073485
1.6334684555795864	43	3.446493193175943E-4	0.001546476556073485
1.6232492903979006	42	1.7232465965879716E-4	0.0016342199067726898
1.6232492903979006	42	0.0012062726176115801	0.0017658349328214971
1.6127838567197355	41	0.0022402205755643633	0.0017987386893336989
1.6020599913279623	40	6.892986386351886E-4	0.0019413216342199068
1.6020599913279623	40	6.892986386351886E-4	0.0018974499588703044
1.591064607026499	39	5.169739789763915E-4	0.001601316150260488
1.5797835966168101	38	6.892986386351886E-4	0.0019413216342199068
1.5797835966168101	38	6.892986386351886E-4	0.0018316424458459006
1.568201724066995	37	5.169739789763915E-4	0.0013380860981628735
1.568201724066995	37	1.7232465965879716E-4	0.0013161502604880724
1.5563025007672873	36	1.7232465965879716E-4	0.0014038936111872772
1.5563025007672873	36	3.446493193175943E-4	0.0015903482314230874
1.5440680443502757	35	3.446493193175943E-4	0.0014477652865368797
1.5314789170422551	34	1.7232465965879716E-4	0.0016232519879352894
1.5314789170422551	34	3.446493193175943E-4	0.0019193857965451055
1.5185139398778875	33	1.7232465965879716E-4	0.0012174389909514669
1.5185139398778875	33	1.7232465965879716E-4	0.0011187277214148616
1.505149978319906	32	3.446493193175943E-4	0.0012174389909514669
1.505149978319906	32	1.7232465965879716E-4	0.0013051823416506717
1.4913616938342726	31	1.7232465965879716E-4	0.0012832465039758706
1.4913616938342726	31	1.7232465965879716E-4	0.0014038936111872772
1.4771212547196624	30	1.7232465965879716E-4	0.0014587332053742803
1.462397997898956	29	1.7232465965879716E-4	0.0013709898546750755
1.462397997898956	29	1.7232465965879716E-4	0.0011735673156018644
1.4471580313422192	28	1.7232465965879716E-4	0.0015684123937482863
1.4471580313422192	28	0.0	0.001414861530024678
1.4313637641589874	27	0.0	0.0012064710721140664
1.4313637641589874	27	3.446493193175943E-4	0.0014697011242116808
1.414973347970818	26	1.7232465965879716E-4	0.0013380860981628735
1.414973347970818	26	0.0	0.001381957773512476
1.3979400086720377	25	1.7232465965879716E-4	0.0012613106663010693
1.380211241711606	24	0.0	0.0014697011242116808
1.380211241711606	24	0.0	0.0014806690430490814
1.3617278360175928	23	1.7232465965879716E-4	0.0012942144228132713
1.3617278360175928	23	3.446493193175943E-4	0.0013380860981628735
1.3424226808222062	22	5.169739789763915E-4	0.001414861530024678
1.3222192947339193	21	3.446493193175943E-4	0.0014806690430490814
1.3222192947339193	21	1.7232465965879716E-4	0.0018645462023581026
1.3010299956639813	20	3.446493193175943E-4	0.001491636961886482
1.2787536009528289	19	6.892986386351886E-4	0.0013929256923498766
1.2787536009528289	19	1.7232465965879716E-4	0.0011406635590896627
1.255272505103306	18	3.446493193175943E-4	0.0012284069097888675
1.2304489213782739	17	0.0	0.001414861530024678
1.2304489213782739	17	0.0	0.001491636961886482
1.2041199826559248	16	1.7232465965879716E-4	0.0013709898546750755
1.1760912590556813	15	0.0	0.0012942144228132713
1.146128035678238	14	1.7232465965879716E-4	0.0011406635590896627
1.146128035678238	14	0.0	0.0013929256923498766
1.1139433523068367	13	0.0	0.0013929256923498766
1.0791812460476249	12	0.0	0.001381957773512476
1.0413926851582251	11	0.0	0.0014697011242116808
1.0413926851582251	11	1.7232465965879716E-4	0.0012832465039758706
1.0	10	1.7232465965879716E-4	0.0011296956402522622
0.9542425094393249	9	1.7232465965879716E-4	0.001107759802577461
0.9030899869919435	8	0.0	0.00127227858513847
0.8450980400142568	7	0.0	0.0010638881272278585
0.7781512503836436	6	1.7232465965879716E-4	7.896901562928435E-4
0.6989700043360189	5	0.0	7.896901562928435E-4
0.6020599913279624	4	0.0	6.471072114066356E-4
0.47712125471966244	3	1.7232465965879716E-4	1.3161502604880723E-4
0.3010299956639812	2	1.7232465965879716E-4	6.580751302440361E-5
0.0	1	3.446493193175943E-4	5.4839594187003014E-5
-Infinity	0	1.7232465965879716E-4	0.0
-Infinity	0	1.7232465965879716E-4	0.0


==> analysis/prob_rel_wt10g_desc_mult_dir.txt <==
4.054191576796431	11329	0.04066861967947613	0.006665103660783066
3.7554174628109362	5694	0.03618817852834741	0.008362081477263847
3.611510887126656	4088	0.027227296226089954	0.007569414207723482
3.515476441382376	3277	0.021712907117008445	0.00780386509026359
3.448242412634439	2807	0.015164570049974152	0.007301470341963359
3.390581878550435	2458	0.01895571256246769	0.00823927387212379
3.3420276880874717	2198	0.014992245390315354	0.007882015384443625
3.3016809492935764	2003	0.017921764604514907	0.00835091714952384
3.266231696689893	1846	0.015681544028950542	0.00780386509026359
3.232742062720737	1709	0.013613648113044977	0.008496053410143908
3.20194306340165	1592	0.012407375495433396	0.008362081477263847
3.1743505974793798	1494	0.01637084266758573	0.007982494334103672
3.1473671077937864	1404	0.009822505600551439	0.008138794922463744
3.1215598441875008	1323	0.012752024814750991	0.008529546393363924
3.0969100130080562	1250	0.009994830260210237	0.008406738788223867
3.073351702386901	1184	0.008960882302257453	0.008216945216643779
3.0511525224473814	1125	0.010856453558504222	0.008228109544383785
3.030194785356751	1072	0.01033947957952783	0.0078261937457436
3.010299956639812	1024	0.010684128898845425	0.008216945216643779
2.9912260756924947	980	0.008960882302257453	0.007290306014223353
2.9731278535996988	940	0.0067206617266930896	0.007658728829643523
2.9561684304753633	904	0.009477856281233845	0.007781536434783579
2.9395192526186187	870	0.0067206617266930896	0.007323798997443369
2.9232440186302764	838	0.008960882302257453	0.007491263913543446
2.9079485216122722	809	0.009650180940892641	0.007580578535463487
2.893206753059848	782	0.00913320696191625	0.007669893157383528
2.8785217955012063	756	0.00861623298293986	0.006921883198803184
2.8651039746411278	733	0.007754609684645873	0.0071005124426432665
2.851869600729766	711	0.00792693434430467	0.007502428241283451
2.8394780473741985	691	0.006031363088057901	0.006921883198803184
2.8273692730538253	672	0.009477856281233845	0.007167498409083297
2.814913181275074	653	0.005342064449422712	0.006910718871063179
2.803457115648414	636	0.006548337067034293	0.006944211854283194
2.792391689498254	620	0.008271583663622264	0.007067019459423251
2.7810369386211318	604	0.005859038428399104	0.006307845173102901
2.7701152947871015	589	0.004997415130105118	0.006787911265923123
2.7596678446896306	575	0.006548337067034293	0.006162708912482835
2.749736315569061	562	0.006892986386351887	0.006799075593663127
2.739572344450092	549	0.004997415130105118	0.0067320896272230965
2.7299742856995555	537	0.006548337067034293	0.0064864744169429835
2.7209857441537393	526	0.005169739789763915	0.005928258029942727
2.711807229041191	515	0.006203687747716698	0.0062408592066628705
2.7041505168397992	506	0.008099259003963468	0.006620446349823045
2.6954816764901977	496	0.0067206617266930896	0.006385995467282937
2.6875289612146345	487	0.004997415130105118	0.006419488450502953
2.6794278966121188	478	0.005342064449422712	0.006307845173102901
2.6711728427150834	469	0.006203687747716698	0.005771957441582655
2.663700925389648	461	0.006548337067034293	0.006196201895702851
2.656098202012832	453	0.005169739789763915	0.006352502484062922
2.649334858712142	446	0.005514389109081509	0.005917093702202722
2.6424645202421213	439	0.005859038428399104	0.006285516517622891
2.635483746814912	432	0.0067206617266930896	0.0059505866854227376
2.6283889300503116	425	0.006376012407375496	0.005816614752542675
2.621176281775035	418	0.006031363088057901	0.005682642819662614
2.6148972160331345	412	0.005686713768740307	0.006140380257002824
2.6085260335771943	406	0.004652765810787524	0.006162708912482835
2.6020599913279625	400	0.006203687747716698	0.005593328197742573
2.595496221825574	394	0.005342064449422712	0.005660314164182604
2.5888317255942073	388	0.004997415130105118	0.005526342231302542
2.583198773968623	383	0.005342064449422712	0.005671478491922609
2.576341350205793	377	0.005169739789763915	0.00573846445836264
2.5705429398818973	372	0.005342064449422712	0.005548670886782552
2.5646660642520893	367	0.0032741685335171463	0.004945797188822275
2.558708570533166	362	0.003791142512493538	0.0049681258443022855
2.552668216112193	357	0.00430811649146993	0.005068604793962332
2.546542663478131	352	0.003791142512493538	0.005615656853222583
2.5403294747908736	347	0.004652765810787524	0.005392370298422481
2.5352941200427703	343	0.005169739789763915	0.005381205970682475
2.5289167002776547	338	0.00430811649146993	0.004622031684362126
2.5237464668115646	334	0.005342064449422712	0.0049904544997822955
2.5185139398778875	330	0.004652765810787524	0.004711346306282167
2.513217600067939	326	0.00430811649146993	0.00495696151656228
2.507855871695831	322	0.0036188178528347406	0.004700181978542162
2.5024271199844326	318	0.0048250904704463205	0.005247234037802414
2.496929648073215	314	0.004652765810787524	0.004700181978542162
2.4913616938342726	310	0.0034464931931759437	0.004711346306282167
2.48572142648158	306	0.003791142512493538	0.004756003617242188
2.4800069429571505	302	0.00430811649146993	0.004711346306282167
2.4742162640762553	298	0.003963467172152335	0.005090933449442342
2.469822015978163	295	0.004997415130105118	0.004432238112782039
2.4638929889859074	291	0.0027571945545407546	0.004834153911422224
2.459392487759231	288	0.004135791831811132	0.004945797188822275
2.45484486000851	285	0.0024125452352231603	0.0044992240792220695
2.44870631990508	281	0.0036188178528347406	0.004733674961762177
2.444044795918076	278	0.0048250904704463205	0.004331759163121993
2.439332693830263	275	0.0025848698948819577	0.005001618827522301
2.432969290874406	271	0.0027571945545407546	0.004878811222382244
2.428134794028789	268	0.0027571945545407546	0.004510388406962075
2.423245873936808	265	0.0034464931931759437	0.004588538701142111
2.4183012913197452	262	0.003791142512493538	0.005012783155262306
2.413299764081252	259	0.0036188178528347406	0.00454388139018209
2.4099331233312946	257	0.0036188178528347406	0.004320594835381987
2.404833716619938	254	0.00430811649146993	0.0042312802134619465
2.399673721481038	251	0.0017232465965879718	0.003818200087081756
2.3961993470957363	249	0.002929519214199552	0.003918679036741803
2.3909351071033793	246	0.003963467172152335	0.004041486641881859
2.387389826338729	244	0.0027571945545407546	0.003460941599401592
2.383815365980431	242	0.0027571945545407546	0.003137176094941443
2.380211241711606	240	0.0032741685335171463	0.003226490716861484
2.376576957056512	238	0.002929519214199552	0.0031818334059014637
2.3729120029701067	236	0.0017232465965879718	0.003204162061381474
2.369215857410143	234	0.0032741685335171463	0.0035055989103616124
2.3654879848909	232	0.001895571256246769	0.0031818334059014637
2.361727836017593	230	0.0024125452352231603	0.004376416474082013
2.357934847000454	228	0.001895571256246769	0.0037512141206417255
2.3541084391474008	226	0.00430811649146993	0.004320594835381987
2.3483048630481607	223	0.003101843873858349	0.004186622902501926
2.3443922736851106	221	0.0025848698948819577	0.00417545857476192
2.3404441148401185	219	0.006548337067034293	0.0043540878186020026
2.3344537511509307	216	0.0025848698948819577	0.0036507351709816793
2.330413773349191	214	0.003101843873858349	0.003572584876801643
2.326335860928751	212	0.0024125452352231603	0.004264773196681962
2.322219294733919	210	0.002067895915905566	0.0039856650031818335
2.3180633349627615	208	0.001895571256246769	0.0036842281542016947
2.311753861055754	205	0.004135791831811132	0.003762378448381731
2.307496037913213	203	0.0025848698948819577	0.0036842281542016947
2.303196057420489	201	0.0025848698948819577	0.003271148027821505
2.298853076409707	199	0.001895571256246769	0.003449777271661587
2.294466226161593	197	0.0027571945545407546	0.0037512141206417255
2.290034611362518	195	0.0027571945545407546	0.003516763238101618
2.285557309007774	193	0.0024125452352231603	0.003226490716861484
2.2833012287035497	192	0.0022402205755643633	0.004220115885721941
2.278753600952829	190	0.0034464931931759437	0.003762378448381731
2.27415784926368	188	0.0024125452352231603	0.003527927565841623
2.2695129442179165	186	0.0017232465965879718	0.003773542776121736
2.2648178230095364	184	0.001895571256246769	0.0032376550446014895
2.2600713879850747	182	0.0015509219369291745	0.0031483404226814483
2.255272505103306	180	0.0013785972772703773	0.003561420549061638
2.250420002308894	178	0.002929519214199552	0.003773542776121736
2.247973266361807	177	0.0032741685335171463	0.0030032041620613814
2.2430380486862944	175	0.003101843873858349	0.0036507351709816793
2.2380461031287955	173	0.002929519214199552	0.003371626977481551
2.2355284469075487	172	0.003963467172152335	0.0030143684898013864
2.230448921378274	170	0.003791142512493538	0.0031818334059014637
2.225309281725863	168	0.0032741685335171463	0.003059025800761407
2.2227164711475833	167	0.001895571256246769	0.0033492983220015406
2.2174839442139063	165	0.0013785972772703773	0.0036395708432416744
2.214843848047698	164	0.0015509219369291745	0.0031595047504214533
2.2095150145426308	162	0.002929519214199552	0.003137176094941443
2.2068258760318495	161	0.001033947957952783	0.0027575889517812684
2.2013971243204513	159	0.0027571945545407546	0.0030143684898013864
2.1986570869544226	158	0.002067895915905566	0.0031483404226814483
2.1931245983544616	156	0.0012062726176115801	0.00286923222918132
2.1903316981702914	155	0.0017232465965879718	0.00286923222918132
2.184691430817599	153	0.001895571256246769	0.0026682743298612273
2.1818435879447726	152	0.0022402205755643633	0.0026794386576012327
2.1789769472931693	151	0.0015509219369291745	0.002578959707941186
2.173186268412274	149	0.001895571256246769	0.0024561521028011297
2.1702617153949575	148	0.0024125452352231603	0.002299851514441058
2.167317334748176	147	0.002067895915905566	0.002322180169921068
2.164352855784437	146	0.0025848698948819577	0.002567795380201181
2.1583624920952498	144	0.0025848698948819577	0.002534302396981166
2.155336037465062	143	0.0012062726176115801	0.002221701220261022
2.1522883443830563	142	0.001895571256246769	0.002623617018901207
2.1492191126553797	141	0.0017232465965879718	0.002467316430541135
2.143014800254095	139	5.169739789763915E-4	0.002389166136361099
2.1398790864012365	138	0.001033947957952783	0.00208772928738096
2.1367205671564067	137	0.0013785972772703773	0.002299851514441058
2.1335389083702174	136	0.001895571256246769	0.0025008094137611504
2.130333768495006	135	8.616232982939859E-4	0.0022105368925210167
2.1271047983648077	134	0.0012062726176115801	0.002523138069241161
2.123851640967086	133	8.616232982939859E-4	0.001976086009980909
2.12057393120585	132	0.0012062726176115801	0.002311015842181063
2.113943352306837	130	0.0015509219369291745	0.0021658795815609963
2.110589710299249	129	0.0013785972772703773	0.0019537573545008987
2.1072099696478683	128	6.892986386351886E-4	0.0019202643712808833
2.103803720955957	127	0.001033947957952783	0.00204307197642094
2.100370545117563	126	8.616232982939859E-4	0.0017416351274408012
2.100370545117563	126	0.0012062726176115801	0.0019202643712808833
2.0969100130080562	125	0.002067895915905566	0.0017416351274408012
2.093421685162235	124	0.0015509219369291745	0.0015853345390807291
2.089905111439398	123	0.0012062726176115801	0.001641156177780755
2.0863598306747484	122	0.0027571945545407546	0.002277522858961048
2.0827853703164503	121	0.0012062726176115801	0.0017974567661408268
2.0791812460476247	120	6.892986386351886E-4	0.0015853345390807291
2.0755469613925306	119	0.0013785972772703773	0.0019314286990208885
2.0718820073061255	118	5.169739789763915E-4	0.001886771388060868
2.0718820073061255	118	5.169739789763915E-4	0.0017751281106608166
2.0681858617461617	117	8.616232982939859E-4	0.0017974567661408268
2.0644579892269186	116	1.7232465965879716E-4	0.001964921682240904
2.060697840353612	115	1.7232465965879716E-4	0.0018979357158008731
2.0569048513364727	114	0.001033947957952783	0.0020988936151209656
2.0530784434834195	113	6.892986386351886E-4	0.002232865548001027
2.0492180226701815	112	0.001895571256246769	0.0021547152538209913
2.0453229787866576	111	6.892986386351886E-4	0.002333344497661073
2.041392685158225	110	0.0022402205755643633	0.002735260296301258
2.037426497940624	109	5.169739789763915E-4	0.0030478614730214022
2.03342375548695	108	0.001033947957952783	0.002578959707941186
2.0293837776852097	107	0.0017232465965879718	0.0025119737415011554
2.0253058652647704	106	0.0013785972772703773	0.002232865548001027
2.0211892990699383	105	0.0012062726176115801	0.00206540063190095
2.0170333392987803	104	0.001033947957952783	0.0021993725647810117
2.012837224705172	103	0.0017232465965879718	0.0021770439093010013
2.0086001717619175	102	0.0015509219369291745	0.0021100579428609705
2.0043213737826426	101	5.169739789763915E-4	0.001909100043540878
2.0	100	8.616232982939859E-4	0.0016634848332607653
1.99563519459755	99	0.0013785972772703773	0.002031907648680935
1.9912260756924949	98	0.0012062726176115801	0.0017974567661408268
1.9867717342662448	97	5.169739789763915E-4	0.0018309497493608422
1.9867717342662448	97	6.892986386351886E-4	0.0018532784048408526
1.9822712330395684	96	3.446493193175943E-4	0.0015741702113407242
1.9777236052888478	95	0.0013785972772703773	0.0013397193288006164
1.9731278535996986	94	8.616232982939859E-4	0.0014513626062006677
1.968482948553935	93	5.169739789763915E-4	0.001730470799700796
1.9637878273455553	92	6.892986386351886E-4	0.001563005883600719
1.9590413923210936	91	6.892986386351886E-4	0.0014178696229806523
1.9590413923210936	91	0.0013785972772703773	0.001395540967500642
1.954242509439325	90	3.446493193175943E-4	0.0015741702113407242
1.9493900066449128	89	6.892986386351886E-4	0.0015406772281207088
1.9444826721501687	88	6.892986386351886E-4	0.0015295129003807036
1.9395192526186185	87	6.892986386351886E-4	0.001484855589420683
1.9395192526186185	87	6.892986386351886E-4	0.0013062263455806008
1.9344984512435677	86	0.0013785972772703773	0.0012504047068805752
1.9294189257142926	85	0.0012062726176115801	0.0013843766397606367
1.9242792860618816	84	8.616232982939859E-4	0.0014178696229806523
1.9242792860618816	84	0.001033947957952783	0.0011834187404405443
1.919078092376074	83	6.892986386351886E-4	0.001161090084960534
1.9138138523837167	82	6.892986386351886E-4	0.0012838976901005906
1.9084850188786497	81	5.169739789763915E-4	0.0014513626062006677
1.9030899869919435	80	5.169739789763915E-4	0.0016523205055207601
1.9030899869919435	80	0.0012062726176115801	0.001484855589420683
1.8976270912904414	79	8.616232982939859E-4	0.0014513626062006677
1.8920946026904804	78	5.169739789763915E-4	0.0012169117236605599
1.8864907251724818	77	3.446493193175943E-4	0.00123924037914057
1.8864907251724818	77	6.892986386351886E-4	0.0012057473959205547
1.8808135922807914	76	8.616232982939859E-4	0.00123924037914057
1.8750612633917	75	3.446493193175943E-4	0.0012504047068805752
1.8750612633917	75	3.446493193175943E-4	0.0011722544127005393
1.8692317197309762	74	5.169739789763915E-4	0.0011722544127005393
1.863322860120456	73	3.446493193175943E-4	0.0014178696229806523
1.8573324964312685	72	3.446493193175943E-4	0.0012280760514005648
1.8573324964312685	72	3.446493193175943E-4	0.001317390673320606
1.8512583487190752	71	8.616232982939859E-4	0.0011945830681805495
1.845098040014257	70	1.7232465965879716E-4	0.0013508836565406213
1.8388490907372552	69	8.616232982939859E-4	0.0012169117236605599
1.8388490907372552	69	8.616232982939859E-4	0.00123924037914057
1.8325089127062364	68	0.0015509219369291745	0.00123924037914057
1.8260748027008264	67	0.001033947957952783	0.001138761429480524
1.8195439355418688	66	0.0	0.0011945830681805495
1.8195439355418688	66	0.0013785972772703773	0.0010494468075604828
1.8129133566428555	65	8.616232982939859E-4	0.0014401982784606625
1.806179973983887	64	6.892986386351886E-4	0.0010382824798204776
1.806179973983887	64	6.892986386351886E-4	8.484889082403903E-4
1.7993405494535817	63	0.0012062726176115801	0.0012504047068805752
1.792391689498254	62	1.7232465965879716E-4	0.0011052684462605083
1.792391689498254	62	5.169739789763915E-4	0.0011275971017405187
1.7853298350107671	61	5.169739789763915E-4	0.001138761429480524
1.7781512503836436	60	3.446493193175943E-4	0.0010494468075604828
1.7708520116421442	59	5.169739789763915E-4	9.82460841120452E-4
1.7708520116421442	59	0.001033947957952783	0.0010829397907804982
1.7634279935629373	58	0.001033947957952783	0.0010941041185205033
1.7558748556724915	57	5.169739789763915E-4	8.819818914604057E-4
1.7558748556724915	57	3.446493193175943E-4	0.00123924037914057
1.7481880270062005	56	0.0012062726176115801	9.04310546940416E-4
1.7403626894942439	55	6.892986386351886E-4	0.001060611135300488
1.7403626894942439	55	1.7232465965879716E-4	9.82460841120452E-4
1.7323937598229686	54	5.169739789763915E-4	9.601321856404416E-4
1.724275869600789	53	5.169739789763915E-4	0.001138761429480524
1.724275869600789	53	5.169739789763915E-4	0.0010159538243404674
1.7160033436347992	52	0.001033947957952783	9.82460841120452E-4
1.7075701760979363	51	3.446493193175943E-4	9.04310546940416E-4
1.7075701760979363	51	6.892986386351886E-4	9.04310546940416E-4
1.6989700043360187	50	1.7232465965879716E-4	0.001317390673320606
1.6901960800285136	49	1.7232465965879716E-4	0.0011834187404405443
1.6901960800285136	49	8.616232982939859E-4	9.82460841120452E-4
1.6812412373755872	48	0.0	9.378035301604314E-4
1.6720978579357175	47	5.169739789763915E-4	8.149959250203749E-4
1.6720978579357175	47	1.7232465965879716E-4	8.596532359803954E-4
1.662757831681574	46	3.446493193175943E-4	8.149959250203749E-4
1.6532125137753437	45	6.892986386351886E-4	8.708175637204006E-4
1.6532125137753437	45	0.0	8.038315972803698E-4
1.6434526764861874	44	6.892986386351886E-4	9.154748746804211E-4
1.6334684555795864	43	5.169739789763915E-4	7.926672695403646E-4
1.6334684555795864	43	0.0	6.698596644003082E-4
1.6232492903979006	42	3.446493193175943E-4	7.815029418003595E-4
1.6232492903979006	42	0.001033947957952783	7.926672695403646E-4
1.6127838567197355	41	0.002067895915905566	7.480099585803441E-4
1.6020599913279623	40	0.001033947957952783	9.712965133804468E-4
1.6020599913279623	40	3.446493193175943E-4	8.373245805003851E-4
1.591064607026499	39	3.446493193175943E-4	6.363666811802927E-4
1.5797835966168101	38	6.892986386351886E-4	7.815029418003595E-4
1.5797835966168101	38	6.892986386351886E-4	6.810239921403133E-4
1.568201724066995	37	5.169739789763915E-4	6.698596644003082E-4
1.568201724066995	37	5.169739789763915E-4	6.028736979602773E-4
1.5563025007672873	36	3.446493193175943E-4	7.033526476203235E-4
1.5563025007672873	36	1.7232465965879716E-4	6.698596644003082E-4
1.5440680443502757	35	3.446493193175943E-4	6.58695336660303E-4
1.5314789170422551	34	1.7232465965879716E-4	5.247234037802414E-4
1.5314789170422551	34	0.0	5.247234037802414E-4
1.5185139398778875	33	5.169739789763915E-4	4.1308012638019003E-4
1.5185139398778875	33	1.7232465965879716E-4	4.91230420560226E-4
1.505149978319906	32	3.446493193175943E-4	4.354087818602003E-4
1.505149978319906	32	1.7232465965879716E-4	4.2424445412019517E-4
1.4913616938342726	31	3.446493193175943E-4	5.135590760402362E-4
1.4913616938342726	31	0.0	4.465731096002054E-4
1.4771212547196624	30	3.446493193175943E-4	5.135590760402362E-4
1.462397997898956	29	0.0	3.795871431601746E-4
1.462397997898956	29	3.446493193175943E-4	5.135590760402362E-4
1.4471580313422192	28	0.0	5.247234037802414E-4
1.4471580313422192	28	0.0	4.689017650802157E-4
1.4313637641589874	27	0.0	3.460941599401592E-4
1.4313637641589874	27	3.446493193175943E-4	5.135590760402362E-4
1.414973347970818	26	1.7232465965879716E-4	5.470520592602517E-4
1.414973347970818	26	0.0	4.019157986401849E-4
1.3979400086720377	25	1.7232465965879716E-4	5.69380714740262E-4
1.380211241711606	24	0.0	4.2424445412019517E-4
1.380211241711606	24	0.0	3.572584876801643E-4
1.3617278360175928	23	0.0	3.9075147090017974E-4
1.3617278360175928	23	3.446493193175943E-4	4.2424445412019517E-4
1.3424226808222062	22	6.892986386351886E-4	3.460941599401592E-4
1.3222192947339193	21	0.0	4.91230420560226E-4
1.3222192947339193	21	3.446493193175943E-4	4.91230420560226E-4
1.3010299956639813	20	6.892986386351886E-4	4.800660928202208E-4
1.2787536009528289	19	3.446493193175943E-4	3.9075147090017974E-4
1.2787536009528289	19	5.169739789763915E-4	4.2424445412019517E-4
1.255272505103306	18	1.7232465965879716E-4	4.354087818602003E-4
1.2304489213782739	17	0.0	5.358877315202465E-4
1.2304489213782739	17	0.0	4.1308012638019003E-4
1.2041199826559248	16	1.7232465965879716E-4	4.91230420560226E-4
1.1760912590556813	15	0.0	4.689017650802157E-4
1.146128035678238	14	1.7232465965879716E-4	3.460941599401592E-4
1.146128035678238	14	0.0	4.800660928202208E-4
1.1139433523068367	13	0.0	3.126011767201438E-4
1.0791812460476249	12	0.0	2.45615210280113E-4
1.0413926851582251	11	0.0	2.6794386576012324E-4
1.0413926851582251	11	1.7232465965879716E-4	3.126011767201438E-4
1.0	10	3.446493193175943E-4	3.349298322001541E-4
0.9542425094393249	9	0.0	4.019157986401849E-4
0.9030899869919435	8	0.0	3.349298322001541E-4
0.8450980400142568	7	1.7232465965879716E-4	3.126011767201438E-4
0.7781512503836436	6	0.0	3.126011767201438E-4
0.6989700043360189	5	0.0	3.0143684898013866E-4
0.6020599913279624	4	0.0	1.0047894966004622E-4
0.47712125471966244	3	1.7232465965879716E-4	1.897935715800873E-4
0.3010299956639812	2	3.446493193175943E-4	1.1164327740005135E-4
0.0	1	1.7232465965879716E-4	2.232865548001027E-5
-Infinity	0	1.7232465965879716E-4	1.1164327740005135E-5
-Infinity	0	1.7232465965879716E-4	0.0


==> analysis/prob_rel_wt10g_desc_mult_linear.txt <==
4.054191576796431	11329	0.04066861967947613	0.014579857857812108
3.7554174628109362	5694	0.03618817852834741	0.015985283027491488
3.611510887126656	4088	0.027227296226089954	0.01444274320711168
3.515476441382376	3277	0.021712907117008445	0.01399712059233529
3.448242412634439	2807	0.015164570049974152	0.012648826527114422
3.390581878550435	2458	0.01895571256246769	0.013277268676158048
3.3420276880874717	2198	0.014992245390315354	0.011963253273612286
3.3016809492935764	2003	0.017921764604514907	0.011917548390045477
3.266231696689893	1846	0.015681544028950542	0.011037729381384401
3.232742062720737	1709	0.013613648113044977	0.010672090312849929
3.20194306340165	1592	0.012407375495433396	0.010912040951575675
3.1743505974793798	1494	0.01637084266758573	0.010500696999474394
3.1473671077937864	1404	0.009822505600551439	0.010146484151831623
3.1215598441875008	1323	0.012752024814750991	0.010295025023423754
3.0969100130080562	1250	0.009994830260210237	0.009837976187755662
3.073351702386901	1184	0.008960882302257453	0.0090267145044448
3.0511525224473814	1125	0.011028778218163018	0.009506615781896295
3.030194785356751	1072	0.009994830260210237	0.009152402934253526
3.010299956639812	1024	0.010856453558504222	0.009095271829795014
2.9912260756924947	980	0.008788557642598656	0.008238305262917342
2.9731278535996988	940	0.007065311046010684	0.008021207065974999
2.9561684304753633	904	0.009305531621575047	0.008101190612216915
2.9395192526186187	870	0.006892986386351887	0.007598436892982015
2.9232440186302764	838	0.008788557642598656	0.007347060033364565
2.9079485216122722	809	0.009822505600551439	0.007746977764574145
2.893206753059848	782	0.008960882302257453	0.007507027125848397
2.8785217955012063	756	0.00861623298293986	0.00722137160355584
2.8651039746411278	733	0.007582285024987076	0.007061404511072008
2.851869600729766	711	0.008099259003963468	0.007335633812472863
2.8394780473741985	691	0.006031363088057901	0.006855732535021367
2.8273692730538253	672	0.009477856281233845	0.00661578189629562
2.814913181275074	653	0.005342064449422712	0.006444388582920085
2.803457115648414	636	0.0067206617266930896	0.006684339221645833
2.792391689498254	620	0.008099259003963468	0.006798601430562856
2.7810369386211318	604	0.005859038428399104	0.005895929980118376
2.7701152947871015	589	0.005169739789763915	0.006181585502410933
2.7596678446896306	575	0.006376012407375496	0.005587422016042414
2.749736315569061	562	0.0067206617266930896	0.006078749514385612
2.739572344450092	549	0.005169739789763915	0.006078749514385612
2.7299742856995555	537	0.006548337067034293	0.006272995269544551
2.7209857441537393	526	0.005514389109081509	0.005210356726616239
2.711807229041191	515	0.005686713768740307	0.005393176260883476
2.7041505168397992	506	0.008271583663622264	0.006295847711327955
2.6954816764901977	496	0.006892986386351887	0.005690258004067735
2.6875289612146345	487	0.0048250904704463205	0.006078749514385612
2.6794278966121188	478	0.005169739789763915	0.005713110445851139
2.6711728427150834	469	0.006203687747716698	0.00541602870266688
2.663700925389648	461	0.006548337067034293	0.00566740556228433
2.656098202012832	453	0.005342064449422712	0.005655979341392628
2.649334858712142	446	0.005859038428399104	0.00526748783107475
2.6424645202421213	439	0.005169739789763915	0.00566740556228433
2.635483746814912	432	0.006376012407375496	0.005118946959482621
2.6283889300503116	425	0.006892986386351887	0.0051417994012660255
2.621176281775035	418	0.006203687747716698	0.005221782947507941
2.6148972160331345	412	0.005686713768740307	0.005313192714641559
2.6085260335771943	406	0.004652765810787524	0.004821865216298362
2.6020599913279625	400	0.006031363088057901	0.004890422541648575
2.595496221825574	394	0.005169739789763915	0.004810438995406659
2.5888317255942073	388	0.005342064449422712	0.004901848762540278
2.583198773968623	383	0.004480441151128727	0.004730455449164743
2.576341350205793	377	0.006203687747716698	0.004947553646107087
2.5705429398818973	372	0.004997415130105118	0.004947553646107087
2.5646660642520893	367	0.0036188178528347406	0.0044562261477638886
2.558708570533166	362	0.0032741685335171463	0.004433373705980484
2.552668216112193	357	0.004652765810787524	0.004227701729929843
2.546542663478131	352	0.003963467172152335	0.004661898123814529
2.5403294747908736	347	0.003791142512493538	0.00461619324024772
2.5352941200427703	343	0.005859038428399104	0.004581914577572613
2.5289167002776547	338	0.004135791831811132	0.00386206266139537
2.5237464668115646	334	0.005686713768740307	0.004136291962796225
2.5185139398778875	330	0.0048250904704463205	0.004136291962796225
2.513217600067939	326	0.0036188178528347406	0.004136291962796225
2.507855871695831	322	0.003963467172152335	0.0040791608583377135
2.5024271199844326	318	0.004652765810787524	0.004227701729929843
2.496929648073215	314	0.004997415130105118	0.004273406613496652
2.4913616938342726	310	0.0032741685335171463	0.004124865741904522
2.48572142648158	306	0.003963467172152335	0.0041134395210128205
2.4800069429571505	302	0.00430811649146993	0.0038734888822870724
2.4742162640762553	298	0.004135791831811132	0.004341963938846866
2.469822015978163	295	0.004480441151128727	0.0037820791151534543
2.4638929889859074	291	0.003101843873858349	0.0038734888822870724
2.459392487759231	288	0.003791142512493538	0.00386206266139537
2.45484486000851	285	0.002929519214199552	0.003896341324070477
2.44870631990508	281	0.0034464931931759437	0.004124865741904522
2.444044795918076	278	0.004652765810787524	0.0039306199867455835
2.439332693830263	275	0.0027571945545407546	0.0040791608583377135
2.432969290874406	271	0.0025848698948819577	0.0043076852761717585
2.428134794028789	268	0.002929519214199552	0.004022029753879202
2.423245873936808	265	0.003101843873858349	0.0037478004524783472
2.4183012913197452	262	0.003963467172152335	0.003942046207637286
2.413299764081252	259	0.0034464931931759437	0.003896341324070477
2.4099331233312946	257	0.003963467172152335	0.003439292488402386
2.404833716619938	254	0.004135791831811132	0.003530702255536004
2.399673721481038	251	0.0015509219369291745	0.0033935876048355766
2.3961993470957363	249	0.003101843873858349	0.0033935876048355766
2.3909351071033793	246	0.003963467172152335	0.003622112022669622
2.387389826338729	244	0.0027571945545407546	0.00295939121095089
2.383815365980431	242	0.002929519214199552	0.0025594734797413105
2.380211241711606	240	0.003101843873858349	0.0025251948170662035
2.376576957056512	238	0.0025848698948819577	0.002628030805091524
2.3729120029701067	236	0.002067895915905566	0.002787997897575356
2.369215857410143	234	0.003101843873858349	0.002993669873625997
2.3654879848909	232	0.002067895915905566	0.0027994241184670582
2.361727836017593	230	0.0025848698948819577	0.003656390685344729
2.357934847000454	228	0.0017232465965879718	0.0030050960945176993
2.3541084391474008	226	0.003963467172152335	0.0034278662675106836
2.3483048630481607	223	0.0034464931931759437	0.0034278662675106836
2.3443922736851106	221	0.0027571945545407546	0.003530702255536004
2.3404441148401185	219	0.006376012407375496	0.0031422107452181267
2.3344537511509307	216	0.0027571945545407546	0.002982243652734295
2.330413773349191	214	0.002929519214199552	0.003039374757192806
2.326335860928751	212	0.0025848698948819577	0.003450718709294088
2.322219294733919	210	0.0017232465965879718	0.0030279485363011037
2.3180633349627615	208	0.002067895915905566	0.002947964990059188
2.311753861055754	205	0.00430811649146993	0.002947964990059188
2.307496037913213	203	0.002067895915905566	0.0030965058616513174
2.303196057420489	201	0.002929519214199552	0.002833702781142165
2.298853076409707	199	0.0017232465965879718	0.0028565552229255697
2.294466226161593	197	0.0027571945545407546	0.002673735688658333
2.290034611362518	195	0.0027571945545407546	0.0024452112708242876
2.285557309007774	193	0.0025848698948819577	0.0024794899334993946
2.2833012287035497	192	0.0022402205755643633	0.0034164400466189814
2.278753600952829	190	0.0032741685335171463	0.0029365387691674856
2.27415784926368	188	0.0024125452352231603	0.002593752142416417
2.2695129442179165	186	0.0017232465965879718	0.002867981443817272
2.2648178230095364	184	0.0015509219369291745	0.0029251125482757834
2.2600713879850747	182	0.002067895915905566	0.0027422930140085467
2.255272505103306	180	0.0015509219369291745	0.0033021778377019585
2.250420002308894	178	0.003101843873858349	0.0030050960945176993
2.247973266361807	177	0.003101843873858349	0.002993669873625997
2.2430380486862944	175	0.002929519214199552	0.0029251125482757834
2.2380461031287955	173	0.002929519214199552	0.003050800978084508
2.2355284469075487	172	0.0036188178528347406	0.0025594734797413105
2.230448921378274	170	0.004480441151128727	0.0027194405722251423
2.225309281725863	168	0.0024125452352231603	0.0024794899334993946
2.2227164711475833	167	0.0024125452352231603	0.002982243652734295
2.2174839442139063	165	0.0013785972772703773	0.0030050960945176993
2.214843848047698	164	0.0022402205755643633	0.0029708174318425922
2.2095150145426308	162	0.002067895915905566	0.002216686852990242
2.2068258760318495	161	0.0012062726176115801	0.002422358829040883
2.2013971243204513	159	0.002929519214199552	0.002787997897575356
2.1986570869544226	158	0.0022402205755643633	0.002628030805091524
2.1931245983544616	156	8.616232982939859E-4	0.002388080166365776
2.1903316981702914	155	0.0013785972772703773	0.0023652277245823717
2.184691430817599	153	0.002067895915905566	0.0019881624351561966
2.1818435879447726	152	0.002929519214199552	0.0022852441783404558
2.1789769472931693	151	0.0012062726176115801	0.002125277085856624
2.173186268412274	149	0.002067895915905566	0.0022509655156653487
2.1702617153949575	148	0.002067895915905566	0.0019881624351561966
2.167317334748176	147	0.0022402205755643633	0.0022281130738819443
2.164352855784437	146	0.0024125452352231603	0.002262391736557051
2.1583624920952498	144	0.0022402205755643633	0.0021595557485317306
2.155336037465062	143	0.0015509219369291745	0.0018624740053474714
2.1522883443830563	142	0.0017232465965879718	0.002216686852990242
2.1492191126553797	141	0.0013785972772703773	0.0023195228410155624
2.143014800254095	139	0.001033947957952783	0.0019196051098059827
2.1398790864012365	138	0.0012062726176115801	0.0016568020292968303
2.1367205671564067	137	0.001033947957952783	0.0020338673187230054
2.1335389083702174	136	0.002067895915905566	0.002262391736557051
2.130333768495006	135	0.0013785972772703773	0.002011014876939601
2.1271047983648077	134	8.616232982939859E-4	0.002022441097831303
2.123851640967086	133	5.169739789763915E-4	0.0017596380173221509
2.12057393120585	132	0.0012062726176115801	0.0018739002262391736
2.113943352306837	130	0.0013785972772703773	0.0018396215635640668
2.110589710299249	129	6.892986386351886E-4	0.0016568020292968303
2.1072099696478683	128	0.0022402205755643633	0.001725359354647044
2.103803720955957	127	3.446493193175943E-4	0.002011014876939601
2.100370545117563	126	0.0015509219369291745	0.00180534290088896
2.100370545117563	126	6.892986386351886E-4	0.0015882447039466167
2.0969100130080562	125	0.001895571256246769	0.0017939166799972577
2.093421685162235	124	0.0013785972772703773	0.0017139331337553418
2.089905111439398	123	0.0015509219369291745	0.0016339495875134257
2.0863598306747484	122	0.002929519214199552	0.0021595557485317306
2.0827853703164503	121	0.001033947957952783	0.0016453758084051281
2.0791812460476247	120	6.892986386351886E-4	0.001473982495029594
2.0755469613925306	119	0.0012062726176115801	0.001771064238213853
2.0718820073061255	118	0.001033947957952783	0.0016110971457300213
2.0718820073061255	118	1.7232465965879716E-4	0.0016110971457300213
2.0681858617461617	117	6.892986386351886E-4	0.001771064238213853
2.0644579892269186	116	3.446493193175943E-4	0.001999588656047899
2.060697840353612	115	1.7232465965879716E-4	0.001771064238213853
2.0569048513364727	114	0.0013785972772703773	0.0018396215635640668
2.0530784434834195	113	6.892986386351886E-4	0.0019653099933727917
2.0492180226701815	112	0.001033947957952783	0.0018739002262391736
2.0453229787866576	111	0.0017232465965879718	0.002490916154391097
2.041392685158225	110	0.0013785972772703773	0.0023995063872574783
2.037426497940624	109	6.892986386351886E-4	0.002787997897575356
2.03342375548695	108	0.0015509219369291745	0.0024337850499325854
2.0293837776852097	107	0.0013785972772703773	0.002136703306748326
2.0253058652647704	106	0.0015509219369291745	0.0020681459813981125
2.0211892990699383	105	0.001033947957952783	0.0018853264471308758
2.0170333392987803	104	0.001033947957952783	0.0020567197605064103
2.012837224705172	103	0.0017232465965879718	0.0017824904591055555
2.0086001717619175	102	0.0015509219369291745	0.0018739002262391736
2.0043213737826426	101	6.892986386351886E-4	0.0018167691217806624
2.0	100	8.616232982939859E-4	0.001725359354647044
1.99563519459755	99	0.001033947957952783	0.0018167691217806624
1.9912260756924949	98	0.0013785972772703773	0.0017025069128636394
1.9867717342662448	97	6.892986386351886E-4	0.001519687378596403
1.9867717342662448	97	3.446493193175943E-4	0.0017482117964304487
1.9822712330395684	96	6.892986386351886E-4	0.0012797367398706553
1.9777236052888478	95	0.001033947957952783	0.0013368678443291665
1.9731278535996986	94	8.616232982939859E-4	0.0017139331337553418
1.968482948553935	93	8.616232982939859E-4	0.0014625562741378917
1.9637878273455553	92	8.616232982939859E-4	0.0014282776114627849
1.9590413923210936	91	8.616232982939859E-4	0.0016453758084051281
1.9590413923210936	91	6.892986386351886E-4	0.0013025891816540597
1.954242509439325	90	5.169739789763915E-4	0.001519687378596403
1.9493900066449128	89	5.169739789763915E-4	0.001599670924838319
1.9444826721501687	88	8.616232982939859E-4	0.001393998948787678
1.9395192526186185	87	0.001033947957952783	0.0014854087159212961
1.9395192526186185	87	6.892986386351886E-4	0.0014282776114627849
1.9344984512435677	86	8.616232982939859E-4	0.001439703832354487
1.9294189257142926	85	0.001033947957952783	0.0015539660412715098
1.9242792860618816	84	0.001033947957952783	0.001234031856303846
1.9242792860618816	84	0.001033947957952783	0.0011997531936287391
1.919078092376074	83	6.892986386351886E-4	0.0010512123220366096
1.9138138523837167	82	6.892986386351886E-4	0.001314015402545762
1.9084850188786497	81	8.616232982939859E-4	0.0014854087159212961
1.9030899869919435	80	3.446493193175943E-4	0.0015653922621632122
1.9030899869919435	80	0.001033947957952783	0.001393998948787678
1.8976270912904414	79	0.001033947957952783	0.0014054251696793802
1.8920946026904804	78	6.892986386351886E-4	0.0012683105189789528
1.8864907251724818	77	3.446493193175943E-4	0.0010283598802532051
1.8864907251724818	77	5.169739789763915E-4	0.0012111794145204416
1.8808135922807914	76	8.616232982939859E-4	0.0011426220891702279
1.8750612633917	75	3.446493193175943E-4	0.0010169336593615027
1.8750612633917	75	1.7232465965879716E-4	0.0011769007518453347
1.8692317197309762	74	6.892986386351886E-4	0.0011997531936287391
1.863322860120456	73	0.0	0.0010854909847117164
1.8573324964312685	72	3.446493193175943E-4	0.0011769007518453347
1.8573324964312685	72	5.169739789763915E-4	0.0012911629607623575
1.8512583487190752	71	0.001033947957952783	0.0011654745309536323
1.845098040014257	70	5.169739789763915E-4	0.0015311135994881054
1.8388490907372552	69	6.892986386351886E-4	0.0011769007518453347
1.8388490907372552	69	5.169739789763915E-4	0.00115404831006193
1.8325089127062364	68	0.0013785972772703773	0.0011426220891702279
1.8260748027008264	67	0.001033947957952783	0.0012454580771955484
1.8195439355418688	66	0.001033947957952783	0.0011311958682785255
1.8195439355418688	66	5.169739789763915E-4	9.598025549029913E-4
1.8129133566428555	65	0.0013785972772703773	0.0012683105189789528
1.806179973983887	64	3.446493193175943E-4	0.0010055074384698005
1.806179973983887	64	0.001033947957952783	7.655567997440527E-4
1.7993405494535817	63	6.892986386351886E-4	0.0014054251696793802
1.792391689498254	62	3.446493193175943E-4	0.0010512123220366096
1.792391689498254	62	5.169739789763915E-4	9.369501131195868E-4
1.7853298350107671	61	5.169739789763915E-4	0.0011997531936287391
1.7781512503836436	60	3.446493193175943E-4	0.002022441097831303
1.7708520116421442	59	5.169739789763915E-4	0.0016910806919719372
1.7708520116421442	59	0.001033947957952783	9.712287757946937E-4
1.7634279935629373	58	6.892986386351886E-4	0.0016110971457300213
1.7558748556724915	57	8.616232982939859E-4	0.0014854087159212961
1.7558748556724915	57	5.169739789763915E-4	0.0011426220891702279
1.7481880270062005	56	0.0013785972772703773	0.0011197696473868232
1.7403626894942439	55	5.169739789763915E-4	7.884092415274572E-4
1.7403626894942439	55	1.7232465965879716E-4	0.0010397861011449073
1.7323937598229686	54	3.446493193175943E-4	0.001188326972737037
1.724275869600789	53	0.001033947957952783	9.826549966863959E-4
1.724275869600789	53	0.0	0.0010854909847117164
1.7160033436347992	52	8.616232982939859E-4	0.0010512123220366096
1.7075701760979363	51	6.892986386351886E-4	0.0010740647638200142
1.7075701760979363	51	6.892986386351886E-4	0.0013025891816540597
1.6989700043360187	50	0.0	0.0010854909847117164
1.6901960800285136	49	3.446493193175943E-4	0.0010512123220366096
1.6901960800285136	49	1.7232465965879716E-4	0.0011311958682785255
1.6812412373755872	48	3.446493193175943E-4	9.0267145044448E-4
1.6720978579357175	47	6.892986386351886E-4	9.940812175780983E-4
1.6720978579357175	47	3.446493193175943E-4	8.912452295527778E-4
1.662757831681574	46	1.7232465965879716E-4	8.341141250942663E-4
1.6532125137753437	45	1.7232465965879716E-4	6.96999474393839E-4
1.6532125137753437	45	8.616232982939859E-4	9.369501131195868E-4
1.6434526764861874	44	3.446493193175943E-4	8.912452295527778E-4
1.6334684555795864	43	1.7232465965879716E-4	6.96999474393839E-4
1.6334684555795864	43	5.169739789763915E-4	9.712287757946937E-4
1.6232492903979006	42	0.0	8.569665668776709E-4
1.6232492903979006	42	0.0015509219369291745	9.369501131195868E-4
1.6127838567197355	41	0.0015509219369291745	0.0011197696473868232
1.6020599913279623	40	0.001033947957952783	0.001393998948787678
1.6020599913279623	40	8.616232982939859E-4	0.0010512123220366096
1.591064607026499	39	1.7232465965879716E-4	0.0010169336593615027
1.5797835966168101	38	3.446493193175943E-4	0.0010512123220366096
1.5797835966168101	38	8.616232982939859E-4	0.0011654745309536323
1.568201724066995	37	5.169739789763915E-4	8.226879042025641E-4
1.568201724066995	37	5.169739789763915E-4	7.541305788523504E-4
1.5563025007672873	36	3.446493193175943E-4	6.627208117187322E-4
1.5563025007672873	36	1.7232465965879716E-4	8.112616833108617E-4
1.5440680443502757	35	1.7232465965879716E-4	6.512945908270298E-4
1.5314789170422551	34	5.169739789763915E-4	9.0267145044448E-4
1.5314789170422551	34	1.7232465965879716E-4	8.912452295527778E-4
1.5185139398778875	33	1.7232465965879716E-4	5.713110445851139E-4
1.5185139398778875	33	1.7232465965879716E-4	6.398683699353276E-4
1.505149978319906	32	3.446493193175943E-4	6.741470326104345E-4
1.505149978319906	32	1.7232465965879716E-4	5.484586028017094E-4
1.4913616938342726	31	0.0	6.627208117187322E-4
1.4913616938342726	31	3.446493193175943E-4	7.541305788523504E-4
1.4771212547196624	30	0.0	5.713110445851139E-4
1.462397997898956	29	3.446493193175943E-4	7.198519161772435E-4
1.462397997898956	29	3.446493193175943E-4	7.884092415274572E-4
1.4471580313422192	28	0.0	6.055897072602208E-4
1.4471580313422192	28	0.0	6.055897072602208E-4
1.4313637641589874	27	3.446493193175943E-4	7.769830206357549E-4
1.4313637641589874	27	0.0	6.055897072602208E-4
1.414973347970818	26	1.7232465965879716E-4	5.370323819100071E-4
1.414973347970818	26	0.0	7.769830206357549E-4
1.3979400086720377	25	0.0	6.512945908270298E-4
1.380211241711606	24	1.7232465965879716E-4	6.96999474393839E-4
1.380211241711606	24	0.0	5.713110445851139E-4
1.3617278360175928	23	0.0	5.484586028017094E-4
1.3617278360175928	23	1.7232465965879716E-4	5.370323819100071E-4
1.3424226808222062	22	8.616232982939859E-4	5.827372654768161E-4
1.3222192947339193	21	3.446493193175943E-4	6.96999474393839E-4
1.3222192947339193	21	1.7232465965879716E-4	6.96999474393839E-4
1.3010299956639813	20	5.169739789763915E-4	8.455403459859686E-4
1.2787536009528289	19	5.169739789763915E-4	9.0267145044448E-4
1.2787536009528289	19	3.446493193175943E-4	7.541305788523504E-4
1.255272505103306	18	1.7232465965879716E-4	5.598848236934116E-4
1.2304489213782739	17	0.0	6.96999474393839E-4
1.2304489213782739	17	0.0	7.084256952855412E-4
1.2041199826559248	16	1.7232465965879716E-4	6.398683699353276E-4
1.1760912590556813	15	0.0	7.312781370689458E-4
1.146128035678238	14	0.0	6.627208117187322E-4
1.146128035678238	14	1.7232465965879716E-4	5.598848236934116E-4
1.1139433523068367	13	0.0	4.7990127745149567E-4
1.0791812460476249	12	0.0	5.598848236934116E-4
1.0413926851582251	11	0.0	6.741470326104345E-4
1.0413926851582251	11	1.7232465965879716E-4	6.17015928151923E-4
1.0	10	3.446493193175943E-4	5.027537192349003E-4
0.9542425094393249	9	0.0	5.941634863685185E-4
0.9030899869919435	8	0.0	6.17015928151923E-4
0.8450980400142568	7	0.0	4.913274983431979E-4
0.7781512503836436	6	1.7232465965879716E-4	5.713110445851139E-4
0.6989700043360189	5	0.0	7.198519161772435E-4
0.6020599913279624	4	0.0	7.427043579606481E-4
0.47712125471966244	3	1.7232465965879716E-4	5.827372654768161E-4
0.3010299956639812	2	5.169739789763915E-4	6.96999474393839E-4
0.0	1	0.0	5.256061610183048E-4
-Infinity	0	0.0	1.0283598802532051E-4
-Infinity	0	1.7232465965879716E-4	0.0


==> analysis/prob_rel_wt10g_dir.txt <==
4.054191576796431	11329	0.04066861967947613	0.01043552955379115
3.7554174628109362	5694	0.03618817852834741	0.01224636671774156
3.611510887126656	4088	0.027227296226089954	0.010563216789710731
3.515476441382376	3277	0.021712907117008445	0.011364163996842643
3.448242412634439	2807	0.015164570049974152	0.010586432650787018
3.390581878550435	2458	0.01895571256246769	0.01047035334540558
3.3420276880874717	2198	0.014992245390315354	0.010168547151413847
3.3016809492935764	2003	0.017921764604514907	0.010377489901100432
3.266231696689893	1846	0.015681544028950542	0.009936388540650973
3.232742062720737	1709	0.013613648113044977	0.009773877513116962
3.20194306340165	1592	0.012407375495433396	0.00995960440172726
3.1743505974793798	1494	0.01637084266758573	0.009553326832892232
3.1473671077937864	1404	0.009822505600551439	0.009657798207735525
3.1215598441875008	1323	0.012752024814750991	0.009692621999349955
3.0969100130080562	1250	0.009994830260210237	0.009634582346659237
3.073351702386901	1184	0.008960882302257453	0.009622974416121094
3.0511525224473814	1125	0.010856453558504222	0.009472071319125227
3.030194785356751	1072	0.010167154919869033	0.008798811347912895
3.010299956639812	1024	0.010684128898845425	0.008195198959929423
2.9912260756924947	980	0.00913320696191625	0.008740771695222176
2.9731278535996988	940	0.006548337067034293	0.008589868598226308
2.9561684304753633	904	0.009650180940892641	0.008891674792218043
2.9395192526186187	870	0.0067206617266930896	0.008032687932395413
2.9232440186302764	838	0.00913320696191625	0.008009472071319126
2.9079485216122722	809	0.009650180940892641	0.00780052932163254
2.893206753059848	782	0.008960882302257453	0.007905000696475832
2.8785217955012063	756	0.00861623298293986	0.007730881738403678
2.8651039746411278	733	0.007754609684645873	0.0076031945024840975
2.851869600729766	711	0.00792693434430467	0.008160375168314993
2.8394780473741985	691	0.005686713768740307	0.007208524864187213
2.8273692730538253	672	0.009822505600551439	0.007823745182708827
2.814913181275074	653	0.005342064449422712	0.0070692296977294886
2.803457115648414	636	0.006548337067034293	0.0073710358917212235
2.792391689498254	620	0.008271583663622264	0.0072201327947253565
2.7810369386211318	604	0.006031363088057901	0.006779031434275897
2.7701152947871015	589	0.0048250904704463205	0.007115661419882064
2.7596678446896306	575	0.006548337067034293	0.006082555601987278
2.749736315569061	562	0.006892986386351887	0.006744207642661466
2.739572344450092	549	0.0048250904704463205	0.006732599712123323
2.7299742856995555	537	0.0067206617266930896	0.006163811115754284
2.7209857441537393	526	0.005342064449422712	0.005896828713376979
2.711807229041191	515	0.006031363088057901	0.006384361795979013
2.7041505168397992	506	0.008099259003963468	0.006361145934902726
2.6954816764901977	496	0.006892986386351887	0.006082555601987278
2.6875289612146345	487	0.0048250904704463205	0.006094163532525421
2.6794278966121188	478	0.005342064449422712	0.00618702697683057
2.6711728427150834	469	0.005859038428399104	0.005618238380461531
2.663700925389648	461	0.006892986386351887	0.006094163532525421
2.656098202012832	453	0.005169739789763915	0.0058852207828388355
2.649334858712142	446	0.005686713768740307	0.005757533546919255
2.6424645202421213	439	0.005514389109081509	0.00618702697683057
2.635483746814912	432	0.006548337067034293	0.0057343176858429675
2.6283889300503116	425	0.006548337067034293	0.005896828713376979
2.621176281775035	418	0.006203687747716698	0.005862004921762548
2.6148972160331345	412	0.005686713768740307	0.0059664762966058415
2.6085260335771943	406	0.0048250904704463205	0.005838789060686261
2.6020599913279625	400	0.005514389109081509	0.005560198727770813
2.595496221825574	394	0.006203687747716698	0.005339648047546083
2.5888317255942073	388	0.004652765810787524	0.005513767005618239
2.583198773968623	383	0.004652765810787524	0.005432511491851233
2.576341350205793	377	0.005859038428399104	0.00554859079723267
2.5705429398818973	372	0.005169739789763915	0.00554859079723267
2.5646660642520893	367	0.003791142512493538	0.005026233923016205
2.558708570533166	362	0.0034464931931759437	0.005130705297859498
2.552668216112193	357	0.004135791831811132	0.005130705297859498
2.546542663478131	352	0.00430811649146993	0.005478943214003808
2.5403294747908736	347	0.0036188178528347406	0.005165529089473929
2.5352941200427703	343	0.005686713768740307	0.004852114964944049
2.5289167002776547	338	0.004480441151128727	0.004573524632028602
2.5237464668115646	334	0.005514389109081509	0.00459674049310489
2.5185139398778875	330	0.004480441151128727	0.004573524632028602
2.513217600067939	326	0.00430811649146993	0.0049333704787110555
2.507855871695831	322	0.0036188178528347406	0.004492269118261596
2.5024271199844326	318	0.0048250904704463205	0.004921762548172912
2.496929648073215	314	0.0048250904704463205	0.004643172215257464
2.4913616938342726	310	0.0027571945545407546	0.00459674049310489
2.48572142648158	306	0.00430811649146993	0.00472442772902447
2.4800069429571505	302	0.004480441151128727	0.004294934299113154
2.4742162640762553	298	0.004480441151128727	0.004852114964944049
2.469822015978163	295	0.004135791831811132	0.004318150160189441
2.4638929889859074	291	0.003101843873858349	0.004387797743418303
2.459392487759231	288	0.003963467172152335	0.004457445326647165
2.45484486000851	285	0.0025848698948819577	0.004213678785346149
2.44870631990508	281	0.0036188178528347406	0.004411013604494591
2.444044795918076	278	0.00430811649146993	0.0039350884524307
2.439332693830263	275	0.002929519214199552	0.004411013604494591
2.432969290874406	271	0.002929519214199552	0.0043645818823420165
2.428134794028789	268	0.003101843873858349	0.004236894646422436
2.423245873936808	265	0.0032741685335171463	0.004062775688350281
2.4183012913197452	262	0.0034464931931759437	0.004527092909876027
2.413299764081252	259	0.003791142512493538	0.004341366021265729
2.4099331233312946	257	0.0036188178528347406	0.0038306170775874076
2.404833716619938	254	0.004135791831811132	0.004202070854808005
2.399673721481038	251	0.0015509219369291745	0.0035404188141338164
2.3961993470957363	249	0.003101843873858349	0.0036681060500533963
2.3909351071033793	246	0.003791142512493538	0.003644890188977109
2.387389826338729	244	0.0027571945545407546	0.0030761015926080697
2.383815365980431	242	0.0027571945545407546	0.0029484143566884894
2.380211241711606	240	0.003963467172152335	0.0033662998560616613
2.376576957056512	238	0.0022402205755643633	0.0029251984956122023
2.3729120029701067	236	0.001895571256246769	0.002785903329154478
2.369215857410143	234	0.0036188178528347406	0.0031109253842225007
2.3654879848909	232	0.0017232465965879718	0.002971630217764777
2.361727836017593	230	0.0022402205755643633	0.0035752426057482473
2.357934847000454	228	0.001895571256246769	0.003505595022519385
2.3541084391474008	226	0.003963467172152335	0.00402795189673585
2.3483048630481607	223	0.0034464931931759437	0.004178854993731718
2.3443922736851106	221	0.0027571945545407546	0.0038306170775874076
2.3404441148401185	219	0.006548337067034293	0.004190462924269861
2.3344537511509307	216	0.002929519214199552	0.0035520267446719597
2.330413773349191	214	0.0025848698948819577	0.0036100663973626782
2.326335860928751	212	0.0024125452352231603	0.00402795189673585
2.322219294733919	210	0.002067895915905566	0.0036332822584389654
2.3180633349627615	208	0.001895571256246769	0.0036100663973626782
2.311753861055754	205	0.004135791831811132	0.0036332822584389654
2.307496037913213	203	0.0025848698948819577	0.0033895157171379485
2.303196057420489	201	0.002929519214199552	0.003447555369828667
2.298853076409707	199	0.0013785972772703773	0.0032618284812183686
2.294466226161593	197	0.002929519214199552	0.0032966522728327995
2.290034611362518	195	0.0025848698948819577	0.003714537772205971
2.285557309007774	193	0.0025848698948819577	0.00320378882852765
2.2833012287035497	192	0.0024125452352231603	0.0036332822584389654
2.278753600952829	190	0.0032741685335171463	0.0036681060500533963
2.27415784926368	188	0.0017232465965879718	0.003435947439290523
2.2695129442179165	186	0.002067895915905566	0.0033895157171379485
2.2648178230095364	184	0.001895571256246769	0.003215396759065794
2.2600713879850747	182	0.002067895915905566	0.0030761015926080697
2.255272505103306	180	0.0013785972772703773	0.0032966522728327995
2.250420002308894	178	0.003101843873858349	0.0036681060500533963
2.247973266361807	177	0.0034464931931759437	0.003041277800993639
2.2430380486862944	175	0.0025848698948819577	0.0031109253842225007
2.2380461031287955	173	0.003101843873858349	0.003006454009379208
2.2355284469075487	172	0.003791142512493538	0.0028091191902307657
2.230448921378274	170	0.003963467172152335	0.0026350002321586107
2.225309281725863	168	0.002929519214199552	0.0032618284812183686
2.2227164711475833	167	0.0022402205755643633	0.003180572967451363
2.2174839442139063	165	0.0012062726176115801	0.0031457491758369316
2.214843848047698	164	0.0017232465965879718	0.002832335051307053
2.2095150145426308	162	0.0027571945545407546	0.002936806426150346
2.2068258760318495	161	0.001033947957952783	0.002553744718391605
2.2013971243204513	159	0.002929519214199552	0.00272786367646376
2.1986570869544226	158	0.002067895915905566	0.003006454009379208
2.1931245983544616	156	0.001033947957952783	0.0025769605794678926
2.1903316981702914	155	0.0015509219369291745	0.0026466081626967545
2.184691430817599	153	0.001895571256246769	0.0024260574824720247
2.1818435879447726	152	0.0025848698948819577	0.0024260574824720247
2.1789769472931693	151	0.0015509219369291745	0.002309978177090588
2.173186268412274	149	0.002067895915905566	0.0024028416213957376
2.1702617153949575	148	0.002067895915905566	0.0021938988717091516
2.167317334748176	147	0.0024125452352231603	0.0021938988717091516
2.164352855784437	146	0.0025848698948819577	0.002309978177090588
2.1583624920952498	144	0.0017232465965879718	0.0024376654130101685
2.155336037465062	143	0.0017232465965879718	0.0021822909411710082
2.1522883443830563	142	0.002067895915905566	0.002588568510006036
2.1492191126553797	141	0.0013785972772703773	0.0025073129962390303
2.143014800254095	139	6.892986386351886E-4	0.0021590750800947207
2.1398790864012365	138	0.001033947957952783	0.0018224450944885546
2.1367205671564067	137	0.0013785972772703773	0.0019153085387937038
2.1335389083702174	136	0.001895571256246769	0.002217114732785439
2.130333768495006	135	0.001033947957952783	0.0019153085387937038
2.1271047983648077	134	0.001033947957952783	0.002042995774713284
2.123851640967086	133	8.616232982939859E-4	0.002112643357942146
2.12057393120585	132	0.0015509219369291745	0.0021010354274040026
2.113943352306837	130	0.0012062726176115801	0.001950132330408135
2.110589710299249	129	0.0012062726176115801	0.0019037006082555602
2.1072099696478683	128	8.616232982939859E-4	0.0018572688861029855
2.103803720955957	127	0.001033947957952783	0.0017760133723359799
2.100370545117563	126	0.0012062726176115801	0.001706365789107118
2.100370545117563	126	6.892986386351886E-4	0.0014858151088823885
2.0969100130080562	125	0.0022402205755643633	0.0015786785531875377
2.093421685162235	124	0.0013785972772703773	0.0013813437340390955
2.089905111439398	123	0.0013785972772703773	0.0016599340669545433
2.0863598306747484	122	0.0024125452352231603	0.002008171983098853
2.0827853703164503	121	0.0015509219369291745	0.0013581278729628081
2.0791812460476247	120	0.0012062726176115801	0.0015090309699586758
2.0755469613925306	119	8.616232982939859E-4	0.0017295816501834054
2.0718820073061255	118	6.892986386351886E-4	0.001706365789107118
2.0718820073061255	118	3.446493193175943E-4	0.0013465199424246646
2.0681858617461617	117	8.616232982939859E-4	0.0015902864837256815
2.0644579892269186	116	1.7232465965879716E-4	0.0016483261364163997
2.060697840353612	115	5.169739789763915E-4	0.0016251102753401124
2.0569048513364727	114	8.616232982939859E-4	0.0017527975112596925
2.0530784434834195	113	0.001033947957952783	0.0018224450944885546
2.0492180226701815	112	0.001033947957952783	0.0019269164693318476
2.0453229787866576	111	0.001895571256246769	0.0022287226633235825
2.041392685158225	110	0.0015509219369291745	0.002530528857315318
2.037426497940624	109	5.169739789763915E-4	0.0027510795375400472
2.03342375548695	108	0.0012062726176115801	0.0023680178297813066
2.0293837776852097	107	0.0015509219369291745	0.002309978177090588
2.0253058652647704	106	0.0013785972772703773	0.0021010354274040026
2.0211892990699383	105	0.001033947957952783	0.0019153085387937038
2.0170333392987803	104	0.001033947957952783	0.002054603705251428
2.012837224705172	103	0.0017232465965879718	0.0019617402609462785
2.0086001717619175	102	0.0013785972772703773	0.0021358592190184335
2.0043213737826426	101	0.001033947957952783	0.001706365789107118
2.0	100	6.892986386351886E-4	0.0013813437340390955
1.99563519459755	99	0.0013785972772703773	0.0016947578585689742
1.9912260756924949	98	6.892986386351886E-4	0.001369735803500952
1.9867717342662448	97	8.616232982939859E-4	0.0019385243998699911
1.9867717342662448	97	6.892986386351886E-4	0.0017179737196452616
1.9822712330395684	96	3.446493193175943E-4	0.0011724009843525095
1.9777236052888478	95	0.0013785972772703773	0.001056321678971073
1.9731278535996986	94	8.616232982939859E-4	0.0015438547615731068
1.968482948553935	93	6.892986386351886E-4	0.0013349120118865208
1.9637878273455553	92	3.446493193175943E-4	0.0012420485675813716
1.9590413923210936	91	8.616232982939859E-4	0.0014858151088823885
1.9590413923210936	91	0.0012062726176115801	0.0011840089148906533
1.954242509439325	90	5.169739789763915E-4	0.0012768723591958025
1.9493900066449128	89	5.169739789763915E-4	0.0014625992478061011
1.9444826721501687	88	0.001033947957952783	0.0011491851232762224
1.9395192526186185	87	1.7232465965879716E-4	0.0011143613316617913
1.9395192526186185	87	0.0012062726176115801	0.0014393833867298138
1.9344984512435677	86	0.001033947957952783	0.0011840089148906533
1.9294189257142926	85	8.616232982939859E-4	0.0014045595951153829
1.9242792860618816	84	0.0017232465965879718	0.0011724009843525095
1.9242792860618816	84	3.446493193175943E-4	0.0011027534011236477
1.919078092376074	83	0.001033947957952783	0.0011375771927380786
1.9138138523837167	82	5.169739789763915E-4	0.0012188327065050842
1.9084850188786497	81	6.892986386351886E-4	0.0015090309699586758
1.9030899869919435	80	8.616232982939859E-4	0.0013349120118865208
1.9030899869919435	80	0.0012062726176115801	0.0013581278729628081
1.8976270912904414	79	5.169739789763915E-4	0.0012072247759669407
1.8920946026904804	78	6.892986386351886E-4	0.0011027534011236477
1.8864907251724818	77	3.446493193175943E-4	0.001056321678971073
1.8864907251724818	77	5.169739789763915E-4	0.0013465199424246646
1.8808135922807914	76	8.616232982939859E-4	0.001265264428657659
1.8750612633917	75	1.7232465965879716E-4	9.170265125133491E-4
1.8750612633917	75	5.169739789763915E-4	0.001369735803500952
1.8692317197309762	74	5.169739789763915E-4	0.0010331058178947856
1.863322860120456	73	1.7232465965879716E-4	0.001125969262199935
1.8573324964312685	72	1.7232465965879716E-4	0.0013000882202720899
1.8573324964312685	72	8.616232982939859E-4	0.0010098899568184985
1.8512583487190752	71	6.892986386351886E-4	0.001160793053814366
1.845098040014257	70	5.169739789763915E-4	0.001230440637043228
1.8388490907372552	69	6.892986386351886E-4	9.982820262803547E-4
1.8388490907372552	69	6.892986386351886E-4	0.0011724009843525095
1.8325089127062364	68	0.0013785972772703773	0.0010911454705855041
1.8260748027008264	67	0.001033947957952783	0.001021497887356642
1.8195439355418688	66	0.0012062726176115801	0.001125969262199935
1.8195439355418688	66	1.7232465965879716E-4	0.0011027534011236477
1.8129133566428555	65	0.0012062726176115801	0.001265264428657659
1.806179973983887	64	6.892986386351886E-4	0.0011724009843525095
1.806179973983887	64	5.169739789763915E-4	8.589868598226308E-4
1.7993405494535817	63	0.001033947957952783	0.0011375771927380786
1.792391689498254	62	6.892986386351886E-4	8.009472071319125E-4
1.792391689498254	62	1.7232465965879716E-4	8.705947903607745E-4
1.7853298350107671	61	5.169739789763915E-4	9.982820262803547E-4
1.7781512503836436	60	5.169739789763915E-4	8.822027208989182E-4
1.7708520116421442	59	3.446493193175943E-4	8.009472071319125E-4
1.7708520116421442	59	0.0012062726176115801	9.634582346659238E-4
1.7634279935629373	58	6.892986386351886E-4	9.518503041277801E-4
1.7558748556724915	57	8.616232982939859E-4	0.001021497887356642
1.7558748556724915	57	3.446493193175943E-4	9.170265125133491E-4
1.7481880270062005	56	0.0015509219369291745	0.0010679296095092168
1.7403626894942439	55	1.7232465965879716E-4	8.473789292844871E-4
1.7403626894942439	55	1.7232465965879716E-4	8.009472071319125E-4
1.7323937598229686	54	5.169739789763915E-4	8.125551376700562E-4
1.724275869600789	53	3.446493193175943E-4	9.402423735896364E-4
1.724275869600789	53	0.0012062726176115801	9.982820262803547E-4
1.7160033436347992	52	3.446493193175943E-4	8.473789292844871E-4
1.7075701760979363	51	8.616232982939859E-4	6.84867901750476E-4
1.7075701760979363	51	3.446493193175943E-4	9.170265125133491E-4
1.6989700043360187	50	1.7232465965879716E-4	0.0011143613316617913
1.6901960800285136	49	3.446493193175943E-4	9.982820262803547E-4
1.6901960800285136	49	3.446493193175943E-4	9.286344430514928E-4
1.6812412373755872	48	3.446493193175943E-4	6.964758322886195E-4
1.6720978579357175	47	3.446493193175943E-4	8.357709987463436E-4
1.6720978579357175	47	3.446493193175943E-4	6.268282490597576E-4
1.662757831681574	46	1.7232465965879716E-4	7.545154849793379E-4
1.6532125137753437	45	8.616232982939859E-4	7.196916933649069E-4
1.6532125137753437	45	0.0	6.15220318521614E-4
1.6434526764861874	44	6.892986386351886E-4	7.545154849793379E-4
1.6334684555795864	43	5.169739789763915E-4	6.616520406741886E-4
1.6334684555795864	43	0.0	6.616520406741886E-4
1.6232492903979006	42	3.446493193175943E-4	7.080837628267632E-4
1.6232492903979006	42	0.001033947957952783	7.196916933649069E-4
1.6127838567197355	41	0.002067895915905566	6.616520406741886E-4
1.6020599913279623	40	0.001033947957952783	0.0010098899568184985
1.6020599913279623	40	5.169739789763915E-4	7.080837628267632E-4
1.591064607026499	39	3.446493193175943E-4	5.10748943678321E-4
1.5797835966168101	38	1.7232465965879716E-4	5.80396526907183E-4
1.5797835966168101	38	5.169739789763915E-4	6.84867901750476E-4
1.568201724066995	37	0.001033947957952783	5.339648047546084E-4
1.568201724066995	37	5.169739789763915E-4	5.920044574453267E-4
1.5563025007672873	36	5.169739789763915E-4	4.8753308260203373E-4
1.5563025007672873	36	1.7232465965879716E-4	4.991410131401774E-4
1.5440680443502757	35	1.7232465965879716E-4	4.7592515206389005E-4
1.5314789170422551	34	1.7232465965879716E-4	5.80396526907183E-4
1.5314789170422551	34	3.446493193175943E-4	4.294934299113154E-4
1.5185139398778875	33	1.7232465965879716E-4	4.411013604494591E-4
1.5185139398778875	33	1.7232465965879716E-4	3.4823791614430977E-4
1.505149978319906	32	3.446493193175943E-4	3.2502205506802247E-4
1.505149978319906	32	1.7232465965879716E-4	3.8306170775874074E-4
1.4913616938342726	31	1.7232465965879716E-4	3.4823791614430977E-4
1.4913616938342726	31	1.7232465965879716E-4	4.8753308260203373E-4
1.4771212547196624	30	1.7232465965879716E-4	4.062775688350281E-4
1.462397997898956	29	3.446493193175943E-4	2.669824023773042E-4
1.462397997898956	29	1.7232465965879716E-4	5.10748943678321E-4
1.4471580313422192	28	0.0	4.062775688350281E-4
1.4471580313422192	28	0.0	3.946696382968844E-4
1.4313637641589874	27	1.7232465965879716E-4	3.2502205506802247E-4
1.4313637641589874	27	1.7232465965879716E-4	4.411013604494591E-4
1.414973347970818	26	1.7232465965879716E-4	3.714537772205971E-4
1.414973347970818	26	0.0	3.5984584668245344E-4
1.3979400086720377	25	1.7232465965879716E-4	3.946696382968844E-4
1.380211241711606	24	0.0	3.714537772205971E-4
1.380211241711606	24	0.0	3.134141245298788E-4
1.3617278360175928	23	0.0	3.2502205506802247E-4
1.3617278360175928	23	3.446493193175943E-4	3.3662998560616615E-4
1.3424226808222062	22	3.446493193175943E-4	2.553744718391605E-4
1.3222192947339193	21	6.892986386351886E-4	3.946696382968844E-4
1.3222192947339193	21	1.7232465965879716E-4	5.223568742164647E-4
1.3010299956639813	20	1.7232465965879716E-4	4.5270929098760275E-4
1.2787536009528289	19	5.169739789763915E-4	3.0180619399173517E-4
1.2787536009528289	19	5.169739789763915E-4	4.178854993731718E-4
1.255272505103306	18	3.446493193175943E-4	3.714537772205971E-4
1.2304489213782739	17	0.0	3.946696382968844E-4
1.2304489213782739	17	1.7232465965879716E-4	3.0180619399173517E-4
1.2041199826559248	16	0.0	2.901982634535915E-4
1.1760912590556813	15	0.0	3.5984584668245344E-4
1.146128035678238	14	1.7232465965879716E-4	3.946696382968844E-4
1.146128035678238	14	0.0	4.062775688350281E-4
1.1139433523068367	13	0.0	2.2055068022472954E-4
1.0791812460476249	12	0.0	1.7411895807215488E-4
1.0413926851582251	11	0.0	1.7411895807215488E-4
1.0413926851582251	11	0.0	2.669824023773042E-4
1.0	10	3.446493193175943E-4	2.785903329154478E-4
0.9542425094393249	9	1.7232465965879716E-4	4.7592515206389005E-4
0.9030899869919435	8	0.0	2.901982634535915E-4
0.8450980400142568	7	0.0	1.2768723591958026E-4
0.7781512503836436	6	1.7232465965879716E-4	2.2055068022472954E-4
0.6989700043360189	5	0.0	2.2055068022472954E-4
0.6020599913279624	4	0.0	1.8572688861029856E-4
0.47712125471966244	3	1.7232465965879716E-4	1.160793053814366E-4
0.3010299956639812	2	5.169739789763915E-4	8.125551376700562E-5
0.0	1	0.0	1.160793053814366E-5
-Infinity	0	0.0	1.160793053814366E-5
-Infinity	0	3.446493193175943E-4	0.0


==> analysis/prob_rel_wt10g_title_dcm_dir.txt <==
4.054191576796431	11329	0.04066861967947613	0.01253680422489134
3.7554174628109362	5694	0.03618817852834741	0.014791793242043277
3.611510887126656	4088	0.027227296226089954	0.012525120343973455
3.515476441382376	3277	0.021712907117008445	0.013039211104360425
3.448242412634439	2807	0.015164570049974152	0.011625461513296256
3.390581878550435	2458	0.01895571256246769	0.011578725989624714
3.3420276880874717	2198	0.014992245390315354	0.011204841800252371
3.3016809492935764	2003	0.017921764604514907	0.011029583586484086
3.266231696689893	1846	0.015681544028950542	0.01083095761088003
3.232742062720737	1709	0.013613648113044977	0.010538860587932887
3.20194306340165	1592	0.012407375495433396	0.010655699397111744
3.1743505974793798	1494	0.016543167327244528	0.010200028041314204
3.1473671077937864	1404	0.009650180940892641	0.010164976398560547
3.1215598441875008	1323	0.012752024814750991	0.010188344160396318
3.0969100130080562	1250	0.009994830260210237	0.009837827732859747
3.073351702386901	1184	0.008960882302257453	0.00980277609010609
3.0511525224473814	1125	0.011028778218163018	0.00972098892368089
3.030194785356751	1072	0.009994830260210237	0.008926485021264663
3.010299956639812	1024	0.010684128898845425	0.00852923307005655
2.9912260756924947	980	0.008960882302257453	0.008704491283824835
2.9731278535996988	940	0.007065311046010684	0.008996588306771977
2.9561684304753633	904	0.009305531621575047	0.008973220544936206
2.9395192526186187	870	0.007065311046010684	0.008225452166191522
2.9232440186302764	838	0.008788557642598656	0.007945039024162265
2.9079485216122722	809	0.009822505600551439	0.007652942001215124
2.893206753059848	782	0.008788557642598656	0.007723045286722438
2.8785217955012063	756	0.008788557642598656	0.007641258120297238
2.8651039746411278	733	0.007409960365328278	0.007687993643968781
2.851869600729766	711	0.008099259003963468	0.007886619619572837
2.8394780473741985	691	0.005859038428399104	0.007080431836238725
2.8273692730538253	672	0.009650180940892641	0.00750105154928261
2.814913181275074	653	0.005342064449422712	0.007080431836238725
2.803457115648414	636	0.006548337067034293	0.00758283871570781
2.792391689498254	620	0.008271583663622264	0.007220638407253353
2.7810369386211318	604	0.005859038428399104	0.006589708837687527
2.7701152947871015	589	0.005169739789763915	0.00717390288358181
2.7596678446896306	575	0.006376012407375496	0.006192456886479413
2.749736315569061	562	0.0067206617266930896	0.006636444361359069
2.739572344450092	549	0.004997415130105118	0.006835070336963125
2.7299742856995555	537	0.006548337067034293	0.006402766743001356
2.7209857441537393	526	0.005514389109081509	0.00614572136280787
2.711807229041191	515	0.005859038428399104	0.006005514791793242
2.7041505168397992	506	0.00861623298293986	0.006578024956769641
2.6954816764901977	496	0.006548337067034293	0.005923727625368042
2.6875289612146345	487	0.0048250904704463205	0.0062158246483151845
2.6794278966121188	478	0.005514389109081509	0.006087301958218442
2.6711728427150834	469	0.005859038428399104	0.005678366126092443
2.663700925389648	461	0.007065311046010684	0.0060639341963826705
2.656098202012832	453	0.0048250904704463205	0.0057952049352713
2.649334858712142	446	0.005514389109081509	0.005970463149039585
2.6424645202421213	439	0.006031363088057901	0.006239192410150956
2.635483746814912	432	0.005859038428399104	0.005783521054353414
2.6283889300503116	425	0.006892986386351887	0.0057952049352713
2.621176281775035	418	0.006203687747716698	0.005935411506285928
2.6148972160331345	412	0.005686713768740307	0.005841940458942842
2.6085260335771943	406	0.004652765810787524	0.0058769921016964995
2.6020599913279625	400	0.005859038428399104	0.0050357526756087305
2.595496221825574	394	0.005342064449422712	0.005246062532130672
2.5888317255942073	388	0.005342064449422712	0.005362901341309529
2.583198773968623	383	0.005169739789763915	0.005234378651212786
2.576341350205793	377	0.005514389109081509	0.005234378651212786
2.5705429398818973	372	0.004652765810787524	0.005164275365705473
2.5646660642520893	367	0.003791142512493538	0.005164275365705473
2.558708570533166	362	0.003791142512493538	0.004860494461840445
2.552668216112193	357	0.004480441151128727	0.004872178342758331
2.546542663478131	352	0.003963467172152335	0.005281114174884329
2.5403294747908736	347	0.00430811649146993	0.005234378651212786
2.5352941200427703	343	0.005169739789763915	0.004872178342758331
2.5289167002776547	338	0.003963467172152335	0.004650184605318503
2.5237464668115646	334	0.005686713768740307	0.004451558629714446
2.5185139398778875	330	0.004652765810787524	0.004217881011356732
2.513217600067939	326	0.00430811649146993	0.0048838622236762165
2.507855871695831	322	0.0036188178528347406	0.004416506986960789
2.5024271199844326	318	0.0048250904704463205	0.004825442819086788
2.496929648073215	314	0.0048250904704463205	0.004498294153385989
2.4913616938342726	310	0.002929519214199552	0.004509978034303874
2.48572142648158	306	0.00430811649146993	0.004673552367154274
2.4800069429571505	302	0.00430811649146993	0.0039374678693274755
2.4742162640762553	298	0.003963467172152335	0.004463242510632332
2.469822015978163	295	0.0048250904704463205	0.003995887273916904
2.4638929889859074	291	0.002929519214199552	0.004369771463289246
2.459392487759231	288	0.003791142512493538	0.004287984296864046
2.45484486000851	285	0.0027571945545407546	0.004054306678506332
2.44870631990508	281	0.0036188178528347406	0.004136093844931532
2.444044795918076	278	0.003963467172152335	0.003902416226573819
2.439332693830263	275	0.002929519214199552	0.0040893583212599895
2.432969290874406	271	0.0032741685335171463	0.004404823106042903
2.428134794028789	268	0.0027571945545407546	0.004206197130438846
2.423245873936808	265	0.0034464931931759437	0.003855680702902276
2.4183012913197452	262	0.0034464931931759437	0.004276300415946161
2.413299764081252	259	0.004135791831811132	0.004171145487685189
2.4099331233312946	257	0.0032741685335171463	0.0037271580128055335
2.404833716619938	254	0.00430811649146993	0.00392578398840959
2.399673721481038	251	0.0015509219369291745	0.003481796513529934
2.3961993470957363	249	0.003101843873858349	0.0033883254661868484
2.3909351071033793	246	0.003791142512493538	0.0033299060615974204
2.387389826338729	244	0.0027571945545407546	0.0032130672524185635
2.383815365980431	242	0.003101843873858349	0.003002757395896621
2.380211241711606	240	0.003101843873858349	0.003224751133336449
2.376576957056512	238	0.0025848698948819577	0.0028041314202925643
2.3729120029701067	236	0.0022402205755643633	0.0029443379913071926
2.369215857410143	234	0.002929519214199552	0.0029092863485535355
2.3654879848909	232	0.002067895915905566	0.0028274991821283357
2.361727836017593	230	0.0025848698948819577	0.0033299060615974204
2.357934847000454	228	0.0015509219369291745	0.0033883254661868484
2.3541084391474008	226	0.00430811649146993	0.0037622096555591906
2.3483048630481607	223	0.0034464931931759437	0.003855680702902276
2.3443922736851106	221	0.0025848698948819577	0.003598635322708791
2.3404441148401185	219	0.006548337067034293	0.003949151750245361
2.3344537511509307	216	0.0025848698948819577	0.0033883254661868484
2.330413773349191	214	0.0024125452352231603	0.0033299060615974204
2.326335860928751	212	0.002929519214199552	0.003855680702902276
2.322219294733919	210	0.002067895915905566	0.003446744870776277
2.3180633349627615	208	0.001895571256246769	0.0034934803944478197
2.311753861055754	205	0.004135791831811132	0.003551899799037248
2.307496037913213	203	0.0024125452352231603	0.0033883254661868484
2.303196057420489	201	0.003101843873858349	0.003072860681403935
2.298853076409707	199	0.002067895915905566	0.0032831705379258776
2.294466226161593	197	0.0022402205755643633	0.0032481188951722206
2.290034611362518	195	0.0027571945545407546	0.0034701126326120483
2.285557309007774	193	0.0024125452352231603	0.0029910735149787353
2.2833012287035497	192	0.0022402205755643633	0.0034584287516941626
2.278753600952829	190	0.0032741685335171463	0.003516848156283591
2.27415784926368	188	0.0025848698948819577	0.003236435014254335
2.2695129442179165	186	0.001895571256246769	0.003435060989858391
2.2648178230095364	184	0.0013785972772703773	0.003049492919568164
2.2600713879850747	182	0.001895571256246769	0.002850866943964107
2.255272505103306	180	0.0012062726176115801	0.003189699490582792
2.250420002308894	178	0.0034464931931759437	0.003633686965462448
2.247973266361807	177	0.0027571945545407546	0.002850866943964107
2.2430380486862944	175	0.0032741685335171463	0.0029910735149787353
2.2380461031287955	173	0.0025848698948819577	0.0029793896340608497
2.2355284469075487	172	0.004135791831811132	0.00273402813478525
2.230448921378274	170	0.004135791831811132	0.002698976492031593
2.225309281725863	168	0.0027571945545407546	0.002967705753142964
2.2227164711475833	167	0.0022402205755643633	0.0030144412768145067
2.2174839442139063	165	0.0013785972772703773	0.003037809038650278
2.214843848047698	164	0.0013785972772703773	0.0027106603729494787
2.2095150145426308	162	0.002929519214199552	0.0028391830630462214
2.2068258760318495	161	0.0012062726176115801	0.002488666635509651
2.2013971243204513	159	0.0027571945545407546	0.0027223442538673644
2.1986570869544226	158	0.002067895915905566	0.0027223442538673644
2.1931245983544616	156	0.0012062726176115801	0.0027924475393746786
2.1903316981702914	155	0.002067895915905566	0.0025470860400990795
2.184691430817599	153	0.0017232465965879718	0.002535402159181194
2.1818435879447726	152	0.0024125452352231603	0.0022082534934803944
2.1789769472931693	151	0.0013785972772703773	0.0023134084217413657
2.173186268412274	149	0.001895571256246769	0.002266672898069823
2.1702617153949575	148	0.0022402205755643633	0.0021615179698088517
2.167317334748176	147	0.002067895915905566	0.002079730803383652
2.164352855784437	146	0.002929519214199552	0.0022082534934803944
2.1583624920952498	144	0.002067895915905566	0.00221993737439828
2.155336037465062	143	0.0013785972772703773	0.0021264663270551946
2.1522883443830563	142	0.0022402205755643633	0.0024419311118381083
2.1492191126553797	141	6.892986386351886E-4	0.002079730803383652
2.143014800254095	139	8.616232982939859E-4	0.0021264663270551946
2.1398790864012365	138	0.0015509219369291745	0.0019044725896153667
2.1367205671564067	137	0.0013785972772703773	0.0017642660186007384
2.1335389083702174	136	0.0017232465965879718	0.0020914146843015375
2.130333768495006	135	0.001033947957952783	0.0018343693041080525
2.1271047983648077	134	0.001033947957952783	0.0022082534934803944
2.123851640967086	133	0.001033947957952783	0.001927840351451138
2.12057393120585	132	0.001033947957952783	0.002068046922465766
2.113943352306837	130	0.0012062726176115801	0.0020563630415478804
2.110589710299249	129	0.0015509219369291745	0.0017292143758470813
2.1072099696478683	128	0.001033947957952783	0.001740898256764967
2.103803720955957	127	8.616232982939859E-4	0.001670794971257653
2.100370545117563	126	6.892986386351886E-4	0.0016240594475861103
2.100370545117563	126	0.0015509219369291745	0.001670794971257653
2.0969100130080562	125	0.0015509219369291745	0.0015773239239145675
2.093421685162235	124	0.002067895915905566	0.0014955367574893677
2.089905111439398	123	0.0012062726176115801	0.001518904519325139
2.0863598306747484	122	0.0022402205755643633	0.0019161564705332524
2.0827853703164503	121	0.0013785972772703773	0.0014604851147357106
2.0791812460476247	120	6.892986386351886E-4	0.001226807496377997
2.0755469613925306	119	0.0013785972772703773	0.0017292143758470813
2.0718820073061255	118	5.169739789763915E-4	0.0014955367574893677
2.0718820073061255	118	0.0012062726176115801	0.0015539561620787961
2.0681858617461617	117	3.446493193175943E-4	0.0015656400429966818
2.0644579892269186	116	1.7232465965879716E-4	0.0016474272094218817
2.060697840353612	115	3.446493193175943E-4	0.00170584661401131
2.0569048513364727	114	8.616232982939859E-4	0.0015656400429966818
2.0530784434834195	113	0.0012062726176115801	0.001857737065943824
2.0492180226701815	112	6.892986386351886E-4	0.0019862597560405663
2.0453229787866576	111	0.002067895915905566	0.0021732018507267374
2.041392685158225	110	0.0013785972772703773	0.002523718278263308
2.037426497940624	109	6.892986386351886E-4	0.002663924849277936
2.03342375548695	108	0.0012062726176115801	0.0025120343973454224
2.0293837776852097	107	0.001895571256246769	0.0023484600644950227
2.0253058652647704	106	0.0013785972772703773	0.002114782446137309
2.0211892990699383	105	6.892986386351886E-4	0.001962891994204795
2.0170333392987803	104	0.0012062726176115801	0.0019512081132869094
2.012837224705172	103	0.0017232465965879718	0.0019745758751226806
2.0086001717619175	102	0.0013785972772703773	0.002032995279712109
2.0043213737826426	101	8.616232982939859E-4	0.0017525821376828527
2.0	100	6.892986386351886E-4	0.0014371173528999392
1.99563519459755	99	0.001895571256246769	0.001670794971257653
1.9912260756924949	98	5.169739789763915E-4	0.0015656400429966818
1.9867717342662448	97	8.616232982939859E-4	0.0016941627330934242
1.9867717342662448	97	8.616232982939859E-4	0.0017292143758470813
1.9822712330395684	96	1.7232465965879716E-4	0.0012969107818853111
1.9777236052888478	95	0.001033947957952783	0.001039865401691826
1.9731278535996986	94	0.001033947957952783	0.0014721689956535963
1.968482948553935	93	5.169739789763915E-4	0.001518904519325139
1.9637878273455553	92	8.616232982939859E-4	0.001261859139131654
1.9590413923210936	91	5.169739789763915E-4	0.0014020657101462821
1.9590413923210936	91	0.0012062726176115801	0.00119175585362434
1.954242509439325	90	5.169739789763915E-4	0.001367014067392625
1.9493900066449128	89	5.169739789763915E-4	0.0014955367574893677
1.9444826721501687	88	0.0012062726176115801	0.0012501752582137684
1.9395192526186185	87	8.616232982939859E-4	0.00110996868719914
1.9395192526186185	87	3.446493193175943E-4	0.0012969107818853111
1.9344984512435677	86	0.0012062726176115801	0.0010866009253633687
1.9294189257142926	85	8.616232982939859E-4	0.0013202785437210823
1.9242792860618816	84	0.001033947957952783	0.001226807496377997
1.9242792860618816	84	8.616232982939859E-4	9.697621161845119E-4
1.919078092376074	83	8.616232982939859E-4	0.0012151236154601113
1.9138138523837167	82	8.616232982939859E-4	0.00110996868719914
1.9084850188786497	81	5.169739789763915E-4	0.0013202785437210823
1.9030899869919435	80	8.616232982939859E-4	0.001261859139131654
1.9030899869919435	80	8.616232982939859E-4	0.001226807496377997
1.8976270912904414	79	6.892986386351886E-4	0.0012735430200495397
1.8920946026904804	78	8.616232982939859E-4	9.580782352666262E-4
1.8864907251724818	77	3.446493193175943E-4	0.001261859139131654
1.8864907251724818	77	8.616232982939859E-4	0.00119175585362434
1.8808135922807914	76	3.446493193175943E-4	0.0011683880917885685
1.8750612633917	75	5.169739789763915E-4	0.0010048137589381688
1.8750612633917	75	5.169739789763915E-4	0.0012151236154601113
1.8692317197309762	74	3.446493193175943E-4	0.0011333364490349114
1.863322860120456	73	3.446493193175943E-4	0.0011567042108706828
1.8573324964312685	72	0.0	0.0010515492826097116
1.8573324964312685	72	8.616232982939859E-4	0.0011216525681170258
1.8512583487190752	71	6.892986386351886E-4	9.814459971023975E-4
1.845098040014257	70	3.446493193175943E-4	0.0011450203299527971
1.8388490907372552	69	5.169739789763915E-4	0.0010866009253633687
1.8388490907372552	69	0.001033947957952783	0.001074917044445483
1.8325089127062364	68	0.001033947957952783	0.00110996868719914
1.8260748027008264	67	0.0013785972772703773	9.931298780202831E-4
1.8195439355418688	66	0.001033947957952783	0.00110996868719914
1.8195439355418688	66	5.169739789763915E-4	9.580782352666262E-4
1.8129133566428555	65	8.616232982939859E-4	0.0012151236154601113
1.806179973983887	64	5.169739789763915E-4	8.295555451698837E-4
1.806179973983887	64	0.001033947957952783	9.463943543487405E-4
1.7993405494535817	63	5.169739789763915E-4	0.0010982848062812544
1.792391689498254	62	6.892986386351886E-4	8.646071879235406E-4
1.792391689498254	62	3.446493193175943E-4	9.463943543487405E-4
1.7853298350107671	61	5.169739789763915E-4	8.412394260877693E-4
1.7781512503836436	60	5.169739789763915E-4	8.646071879235406E-4
1.7708520116421442	59	6.892986386351886E-4	8.061877833341123E-4
1.7708520116421442	59	8.616232982939859E-4	8.762910688414263E-4
1.7634279935629373	58	0.001033947957952783	9.814459971023975E-4
1.7558748556724915	57	5.169739789763915E-4	9.697621161845119E-4
1.7558748556724915	57	3.446493193175943E-4	0.0010632331635275973
1.7481880270062005	56	0.0015509219369291745	9.347104734308548E-4
1.7403626894942439	55	5.169739789763915E-4	8.412394260877693E-4
1.7403626894942439	55	0.0	8.996588306771977E-4
1.7323937598229686	54	5.169739789763915E-4	6.192456886479413E-4
1.724275869600789	53	5.169739789763915E-4	8.646071879235406E-4
1.724275869600789	53	5.169739789763915E-4	8.295555451698837E-4
1.7160033436347992	52	0.0012062726176115801	9.230265925129691E-4
1.7075701760979363	51	3.446493193175943E-4	6.192456886479413E-4
1.7075701760979363	51	5.169739789763915E-4	7.945039024162266E-4
1.6989700043360187	50	1.7232465965879716E-4	0.0010164976398560545
1.6901960800285136	49	1.7232465965879716E-4	9.113427115950834E-4
1.6901960800285136	49	5.169739789763915E-4	7.594522596625695E-4
1.6812412373755872	48	3.446493193175943E-4	7.477683787446838E-4
1.6720978579357175	47	1.7232465965879716E-4	7.360844978267981E-4
1.6720978579357175	47	6.892986386351886E-4	8.295555451698837E-4
1.662757831681574	46	0.0	6.776650932373697E-4
1.6532125137753437	45	5.169739789763915E-4	7.477683787446838E-4
1.6532125137753437	45	5.169739789763915E-4	7.010328550731411E-4
1.6434526764861874	44	6.892986386351886E-4	6.542973314015983E-4
1.6334684555795864	43	1.7232465965879716E-4	6.192456886479413E-4
1.6334684555795864	43	1.7232465965879716E-4	6.30929569565827E-4
1.6232492903979006	42	1.7232465965879716E-4	5.9587792681217E-4
1.6232492903979006	42	1.7232465965879716E-4	8.412394260877693E-4
1.6127838567197355	41	0.0032741685335171463	5.9587792681217E-4
1.6020599913279623	40	5.169739789763915E-4	8.87974949759312E-4
1.6020599913279623	40	8.616232982939859E-4	6.426134504837127E-4
1.591064607026499	39	3.446493193175943E-4	5.725101649763986E-4
1.5797835966168101	38	6.892986386351886E-4	6.776650932373697E-4
1.5797835966168101	38	6.892986386351886E-4	7.010328550731411E-4
1.568201724066995	37	3.446493193175943E-4	5.608262840585129E-4
1.568201724066995	37	5.169739789763915E-4	3.738841893723419E-4
1.5563025007672873	36	5.169739789763915E-4	5.024068794690844E-4
1.5563025007672873	36	1.7232465965879716E-4	5.491424031406272E-4
1.5440680443502757	35	3.446493193175943E-4	5.374585222227415E-4
1.5314789170422551	34	0.0	5.491424031406272E-4
1.5314789170422551	34	3.446493193175943E-4	4.907229985511987E-4
1.5185139398778875	33	1.7232465965879716E-4	3.972519512081133E-4
1.5185139398778875	33	1.7232465965879716E-4	3.622003084544562E-4
1.505149978319906	32	0.0	4.2061971304388463E-4
1.505149978319906	32	5.169739789763915E-4	3.2714866570079915E-4
1.4913616938342726	31	1.7232465965879716E-4	3.5051642753657053E-4
1.4913616938342726	31	1.7232465965879716E-4	4.323035939617703E-4
1.4771212547196624	30	1.7232465965879716E-4	4.08935832125999E-4
1.462397997898956	29	1.7232465965879716E-4	3.622003084544562E-4
1.462397997898956	29	3.446493193175943E-4	5.024068794690844E-4
1.4471580313422192	28	0.0	4.790391176333131E-4
1.4471580313422192	28	0.0	3.154647847829135E-4
1.4313637641589874	27	3.446493193175943E-4	4.673552367154274E-4
1.4313637641589874	27	0.0	3.154647847829135E-4
1.414973347970818	26	1.7232465965879716E-4	3.5051642753657053E-4
1.414973347970818	26	0.0	3.855680702902276E-4
1.3979400086720377	25	1.7232465965879716E-4	4.2061971304388463E-4
1.380211241711606	24	0.0	3.3883254661868484E-4
1.380211241711606	24	0.0	3.3883254661868484E-4
1.3617278360175928	23	1.7232465965879716E-4	2.9209702294714213E-4
1.3617278360175928	23	1.7232465965879716E-4	3.2714866570079915E-4
1.3424226808222062	22	3.446493193175943E-4	2.9209702294714213E-4
1.3222192947339193	21	5.169739789763915E-4	3.5051642753657053E-4
1.3222192947339193	21	1.7232465965879716E-4	4.43987474879656E-4
1.3010299956639813	20	6.892986386351886E-4	5.140907603869701E-4
1.2787536009528289	19	6.892986386351886E-4	4.08935832125999E-4
1.2787536009528289	19	3.446493193175943E-4	3.738841893723419E-4
1.255272505103306	18	0.0	3.154647847829135E-4
1.2304489213782739	17	0.0	3.855680702902276E-4
1.2304489213782739	17	0.0	3.2714866570079915E-4
1.2041199826559248	16	1.7232465965879716E-4	3.622003084544562E-4
1.1760912590556813	15	0.0	3.622003084544562E-4
1.146128035678238	14	1.7232465965879716E-4	3.3883254661868484E-4
1.146128035678238	14	0.0	3.738841893723419E-4
1.1139433523068367	13	0.0	2.4536149927559936E-4
1.0791812460476249	12	0.0	1.2852269009674253E-4
1.0413926851582251	11	0.0	2.9209702294714213E-4
1.0413926851582251	11	1.7232465965879716E-4	2.4536149927559936E-4
1.0	10	3.446493193175943E-4	3.622003084544562E-4
0.9542425094393249	9	0.0	4.08935832125999E-4
0.9030899869919435	8	0.0	3.2714866570079915E-4
0.8450980400142568	7	0.0	2.21993737439828E-4
0.7781512503836436	6	1.7232465965879716E-4	1.6357433285039958E-4
0.6989700043360189	5	0.0	2.4536149927559936E-4
0.6020599913279624	4	0.0	1.518904519325139E-4
0.47712125471966244	3	1.7232465965879716E-4	1.4020657101462822E-4
0.3010299956639812	2	3.446493193175943E-4	2.336776183577137E-5
0.0	1	1.7232465965879716E-4	7.010328550731411E-5
-Infinity	0	1.7232465965879716E-4	0.0
-Infinity	0	1.7232465965879716E-4	0.0


==> analysis/prob_rel_wt10g_title_dcm_linear.txt <==
4.054191576796431	11329	0.04066861967947613	0.006872929925505578
3.7554174628109362	5694	0.03618817852834741	0.007946825226365825
3.611510887126656	4088	0.027227296226089954	0.006352938516667985
3.515476441382376	3277	0.021712907117008445	0.006737279992765337
3.448242412634439	2807	0.015164570049974152	0.00616076777861931
3.390581878550435	2458	0.01895571256246769	0.0062172885839277435
3.3420276880874717	2198	0.014992245390315354	0.006059030329064128
3.3016809492935764	2003	0.017921764604514907	0.006239896906051118
3.266231696689893	1846	0.015681544028950542	0.005719905497213525
3.232742062720737	1709	0.013613648113044977	0.005539038920226535
3.20194306340165	1592	0.012407375495433396	0.005934684557385573
3.1743505974793798	1494	0.016543167327244528	0.005753817980398585
3.1473671077937864	1404	0.009650180940892641	0.005765122141460272
3.1215598441875008	1323	0.012752024814750991	0.006013813684817381
3.0969100130080562	1250	0.010167154919869033	0.005799034624645332
3.073351702386901	1184	0.008788557642598656	0.006025117845879068
3.0511525224473814	1125	0.010856453558504222	0.00584425126889208
3.030194785356751	1072	0.010167154919869033	0.005425997309609667
3.010299956639812	1024	0.010856453558504222	0.005075568316697377
2.9912260756924947	980	0.008788557642598656	0.005290347376869425
2.9731278535996988	940	0.007065311046010684	0.005358172343239547
2.9561684304753633	904	0.009305531621575047	0.00534686818217786
2.9395192526186187	870	0.007065311046010684	0.0050416558335123155
2.9232440186302764	838	0.00861623298293986	0.0047590518069701455
2.9079485216122722	809	0.009994830260210237	0.004894701739710387
2.893206753059848	782	0.00861623298293986	0.004770355968031832
2.8785217955012063	756	0.008960882302257453	0.004736443484846772
2.8651039746411278	733	0.007409960365328278	0.004860789256525327
2.851869600729766	711	0.008271583663622264	0.0050416558335123155
2.8394780473741985	691	0.005514389109081509	0.00453296858573641
2.8273692730538253	672	0.009822505600551439	0.004872093417587014
2.814913181275074	653	0.005342064449422712	0.00481557261227858
2.803457115648414	636	0.006548337067034293	0.004770355968031832
2.792391689498254	620	0.008271583663622264	0.004951222545018822
2.7810369386211318	604	0.006031363088057901	0.004306885364502674
2.7701152947871015	589	0.004997415130105118	0.00456688106892147
2.7596678446896306	575	0.006376012407375496	0.004453839458304602
2.749736315569061	562	0.0067206617266930896	0.004747747645908459
2.739572344450092	549	0.005342064449422712	0.004510360263613036
2.7299742856995555	537	0.006376012407375496	0.004046889660083877
2.7209857441537393	526	0.005514389109081509	0.0040242813379605035
2.711807229041191	515	0.005686713768740307	0.004193843753885805
2.7041505168397992	506	0.008788557642598656	0.004612097713168217
2.6954816764901977	496	0.006376012407375496	0.004103410465392311
2.6875289612146345	487	0.0048250904704463205	0.004668618518476652
2.6794278966121188	478	0.005169739789763915	0.004182539592824119
2.6711728427150834	469	0.006031363088057901	0.003967760532652069
2.663700925389648	461	0.006892986386351887	0.0046347060352915906
2.656098202012832	453	0.005169739789763915	0.0043521020087494205
2.649334858712142	446	0.005859038428399104	0.004386014491934481
2.6424645202421213	439	0.005686713768740307	0.004702531001661712
2.635483746814912	432	0.006031363088057901	0.004272972881317613
2.6283889300503116	425	0.0067206617266930896	0.00453296858573641
2.621176281775035	418	0.006031363088057901	0.004419926975119542
2.6148972160331345	412	0.005342064449422712	0.00453296858573641
2.6085260335771943	406	0.005342064449422712	0.00456688106892147
2.6020599913279625	400	0.005342064449422712	0.0036964606671715857
2.595496221825574	394	0.005859038428399104	0.004080802143268937
2.5888317255942073	388	0.005342064449422712	0.004227756237070866
2.583198773968623	383	0.004652765810787524	0.0038208064388501406
2.576341350205793	377	0.005686713768740307	0.004137322948577372
2.5705429398818973	372	0.004997415130105118	0.004080802143268937
2.5646660642520893	367	0.003791142512493538	0.003798198116726767
2.558708570533166	362	0.0032741685335171463	0.003866023083096888
2.552668216112193	357	0.004652765810787524	0.004046889660083877
2.546542663478131	352	0.003963467172152335	0.004171235431762432
2.5403294747908736	347	0.003963467172152335	0.004159931270700745
2.5352941200427703	343	0.005686713768740307	0.003933848049467009
2.5289167002776547	338	0.003963467172152335	0.003741677311418333
2.5237464668115646	334	0.005859038428399104	0.0036738523450482122
2.5185139398778875	330	0.004480441151128727	0.0034138566406294157
2.513217600067939	326	0.00430811649146993	0.0038886314052202615
2.507855871695831	322	0.0036188178528347406	0.003402552479567729
2.5024271199844326	318	0.0048250904704463205	0.004205147914947492
2.496929648073215	314	0.0048250904704463205	0.003979064693713756
2.4913616938342726	310	0.0032741685335171463	0.0038547189220352013
2.48572142648158	306	0.004135791831811132	0.0038434147609735145
2.4800069429571505	302	0.004135791831811132	0.003515594090184597
2.4742162640762553	298	0.004480441151128727	0.003798198116726767
2.469822015978163	295	0.003963467172152335	0.0036512440229248388
2.4638929889859074	291	0.0032741685335171463	0.0036964606671715857
2.459392487759231	288	0.003791142512493538	0.003956456371590382
2.45484486000851	285	0.0024125452352231603	0.0034929857680612232
2.44870631990508	281	0.003963467172152335	0.0037868939556650804
2.444044795918076	278	0.004135791831811132	0.003515594090184597
2.439332693830263	275	0.003101843873858349	0.0039451522105286956
2.432969290874406	271	0.002929519214199552	0.004114714626453997
2.428134794028789	268	0.0025848698948819577	0.003583419056554718
2.423245873936808	265	0.0036188178528347406	0.003515594090184597
2.4183012913197452	262	0.0034464931931759437	0.003911239727343635
2.413299764081252	259	0.003963467172152335	0.003899935566281948
2.4099331233312946	257	0.003791142512493538	0.0034138566406294157
2.404833716619938	254	0.003963467172152335	0.003628635700801465
2.399673721481038	251	0.0017232465965879718	0.0034816816069995365
2.3961993470957363	249	0.002929519214199552	0.0033799441574443555
2.3909351071033793	246	0.0036188178528347406	0.0032442942247041134
2.387389826338729	244	0.003101843873858349	0.003119948453025559
2.383815365980431	242	0.0024125452352231603	0.0027016944937431468
2.380211241711606	240	0.0036188178528347406	0.0028938652317918225
2.376576957056512	238	0.0027571945545407546	0.0024303946282626635
2.3729120029701067	236	0.002067895915905566	0.002758215299051581
2.369215857410143	234	0.003101843873858349	0.002871256909668449
2.3654879848909	232	0.001895571256246769	0.0027695194601132676
2.361727836017593	230	0.0024125452352231603	0.0030069068424086907
2.357934847000454	228	0.001895571256246769	0.0031764692583339926
2.3541084391474008	226	0.004135791831811132	0.003866023083096888
2.3483048630481607	223	0.0034464931931759437	0.00375298147248002
2.3443922736851106	221	0.0024125452352231603	0.003866023083096888
2.3404441148401185	219	0.0067206617266930896	0.003617331539739778
2.3344537511509307	216	0.0025848698948819577	0.0033799441574443555
2.330413773349191	214	0.002929519214199552	0.003572114895493031
2.326335860928751	212	0.0025848698948819577	0.003560810734431344
2.322219294733919	210	0.001895571256246769	0.003515594090184597
2.3180633349627615	208	0.001895571256246769	0.0035947232176164047
2.311753861055754	205	0.00430811649146993	0.0034929857680612232
2.307496037913213	203	0.0024125452352231603	0.0034477691238144763
2.303196057420489	201	0.0025848698948819577	0.003278206707889174
2.298853076409707	199	0.001895571256246769	0.0033799441574443555
2.294466226161593	197	0.003101843873858349	0.0031425567751489324
2.290034611362518	195	0.0022402205755643633	0.0035382024123079706
2.285557309007774	193	0.0025848698948819577	0.0033686399963826683
2.2833012287035497	192	0.0024125452352231603	0.0037868939556650804
2.278753600952829	190	0.0034464931931759437	0.003911239727343635
2.27415784926368	188	0.002067895915905566	0.0033573358353209816
2.2695129442179165	186	0.0015509219369291745	0.0037642856335417065
2.2648178230095364	184	0.0017232465965879718	0.003391248318506042
2.2600713879850747	182	0.002067895915905566	0.0033234233521359214
2.255272505103306	180	0.0017232465965879718	0.0034929857680612232
2.250420002308894	178	0.002929519214199552	0.0040242813379605035
2.247973266361807	177	0.002929519214199552	0.0030182110034703774
2.2430380486862944	175	0.003791142512493538	0.0034816816069995365
2.2380461031287955	173	0.002067895915905566	0.0033686399963826683
2.2355284469075487	172	0.004480441151128727	0.0030860359698404983
2.230448921378274	170	0.0036188178528347406	0.003436464962752789
2.225309281725863	168	0.0027571945545407546	0.003312119191074234
2.2227164711475833	167	0.0022402205755643633	0.003402552479567729
2.2174839442139063	165	0.0013785972772703773	0.0037642856335417065
2.214843848047698	164	0.0015509219369291745	0.0035382024123079706
2.2095150145426308	162	0.002929519214199552	0.003278206707889174
2.2068258760318495	161	8.616232982939859E-4	0.003097340130902185
2.2013971243204513	159	0.002929519214199552	0.00322168590258074
2.1986570869544226	158	0.0022402205755643633	0.003515594090184597
2.1931245983544616	156	8.616232982939859E-4	0.003052123486655438
2.1903316981702914	155	0.0017232465965879718	0.002984298520285317
2.184691430817599	153	0.0022402205755643633	0.003436464962752789
2.1818435879447726	152	0.0025848698948819577	0.003097340130902185
2.1789769472931693	151	0.0015509219369291745	0.002758215299051581
2.173186268412274	149	0.0015509219369291745	0.003097340130902185
2.1702617153949575	148	0.0022402205755643633	0.0029503860371002566
2.167317334748176	147	0.0025848698948819577	0.002746911137989894
2.164352855784437	146	0.0025848698948819577	0.003063427647717125
2.1583624920952498	144	0.0017232465965879718	0.0028260402654217017
2.155336037465062	143	0.0015509219369291745	0.0026790861716197733
2.1522883443830563	142	0.0017232465965879718	0.0031425567751489324
2.1492191126553797	141	0.0015509219369291745	0.0028034319432983282
2.143014800254095	139	0.001033947957952783	0.002871256909668449
2.1398790864012365	138	0.001033947957952783	0.0022721363733990483
2.1367205671564067	137	0.0013785972772703773	0.002339961339769169
2.1335389083702174	136	0.0017232465965879718	0.0028034319432983282
2.130333768495006	135	8.616232982939859E-4	0.002475611272509411
2.1271047983648077	134	0.0015509219369291745	0.002984298520285317
2.123851640967086	133	5.169739789763915E-4	0.002995602681347004
2.12057393120585	132	0.0012062726176115801	0.0030182110034703774
2.113943352306837	130	0.0013785972772703773	0.00293908187603857
2.110589710299249	129	0.0013785972772703773	0.002622565366311339
2.1072099696478683	128	0.001033947957952783	0.003052123486655438
2.103803720955957	127	8.616232982939859E-4	0.0028938652317918225
2.100370545117563	126	0.001033947957952783	0.002633869527373026
2.100370545117563	126	8.616232982939859E-4	0.00240778630613929
2.0969100130080562	125	0.0015509219369291745	0.0022495280512756744
2.093421685162235	124	0.002067895915905566	0.0023625696618925426
2.089905111439398	123	0.0015509219369291745	0.0023060488565841085
2.0863598306747484	122	0.0024125452352231603	0.002758215299051581
2.0827853703164503	121	0.0012062726176115801	0.0022382238902139877
2.0791812460476247	120	0.0013785972772703773	0.0019104032194250703
2.0755469613925306	119	0.001033947957952783	0.002509523755694471
2.0718820073061255	118	3.446493193175943E-4	0.0025434362388795317
2.0718820073061255	118	0.001033947957952783	0.0022721363733990483
2.0681858617461617	117	3.446493193175943E-4	0.0023738738229542294
2.0644579892269186	116	1.7232465965879716E-4	0.0027016944937431468
2.060697840353612	115	5.169739789763915E-4	0.002566044561002905
2.0569048513364727	114	6.892986386351886E-4	0.002453002950386037
2.0530784434834195	113	0.0013785972772703773	0.002871256909668449
2.0492180226701815	112	0.001033947957952783	0.0030182110034703774
2.0453229787866576	111	0.0012062726176115801	0.0030860359698404983
2.041392685158225	110	0.0017232465965879718	0.003312119191074234
2.037426497940624	109	6.892986386351886E-4	0.0035495065733696573
2.03342375548695	108	0.0012062726176115801	0.003165165097272306
2.0293837776852097	107	0.001895571256246769	0.003029515164532064
2.0253058652647704	106	0.001033947957952783	0.003346031674259295
2.0211892990699383	105	0.001033947957952783	0.0027129986548048335
2.0170333392987803	104	0.0013785972772703773	0.0033799441574443555
2.012837224705172	103	0.0017232465965879718	0.0028373444264833884
2.0086001717619175	102	0.0013785972772703773	0.0030069068424086907
2.0043213737826426	101	6.892986386351886E-4	0.0025208279167561578
2.0	100	6.892986386351886E-4	0.002294744695522422
1.99563519459755	99	0.001033947957952783	0.0025547403999412184
1.9912260756924949	98	0.0013785972772703773	0.0024190904672009767
1.9867717342662448	97	5.169739789763915E-4	0.002758215299051581
1.9867717342662448	97	8.616232982939859E-4	0.002532132077817845
1.9822712330395684	96	3.446493193175943E-4	0.0025547403999412184
1.9777236052888478	95	0.0012062726176115801	0.0018990990583633836
1.9731278535996986	94	0.001033947957952783	0.0023964821450776033
1.968482948553935	93	5.169739789763915E-4	0.002328657178707482
1.9637878273455553	92	6.892986386351886E-4	0.002566044561002905
1.9590413923210936	91	8.616232982939859E-4	0.0020121406689802518
1.9590413923210936	91	0.0012062726176115801	0.0024190904672009767
1.954242509439325	90	3.446493193175943E-4	0.0024982195946327843
1.9493900066449128	89	5.169739789763915E-4	0.0027129986548048335
1.9444826721501687	88	0.001033947957952783	0.0020912697964120593
1.9395192526186185	87	6.892986386351886E-4	0.002532132077817845
1.9395192526186185	87	8.616232982939859E-4	0.002068661474288686
1.9344984512435677	86	8.616232982939859E-4	0.002102573957473746
1.9294189257142926	85	0.001033947957952783	0.0023964821450776033
1.9242792860618816	84	8.616232982939859E-4	0.00215909476278218
1.9242792860618816	84	0.0012062726176115801	0.0019443157026101307
1.919078092376074	83	6.892986386351886E-4	0.002226919729152301
1.9138138523837167	82	6.892986386351886E-4	0.0021251822795971195
1.9084850188786497	81	3.446493193175943E-4	0.0025999570441879657
1.9030899869919435	80	0.0012062726176115801	0.0024190904672009767
1.9030899869919435	80	5.169739789763915E-4	0.0023060488565841085
1.8976270912904414	79	0.0012062726176115801	0.0025999570441879657
1.8920946026904804	78	5.169739789763915E-4	0.00240778630613929
1.8864907251724818	77	5.169739789763915E-4	0.0020234448300419385
1.8864907251724818	77	5.169739789763915E-4	0.0022495280512756744
1.8808135922807914	76	6.892986386351886E-4	0.002475611272509411
1.8750612633917	75	5.169739789763915E-4	0.002102573957473746
1.8750612633917	75	6.892986386351886E-4	0.002102573957473746
1.8692317197309762	74	1.7232465965879716E-4	0.0021930072459672404
1.863322860120456	73	1.7232465965879716E-4	0.0021364864406588067
1.8573324964312685	72	5.169739789763915E-4	0.0021930072459672404
1.8573324964312685	72	5.169739789763915E-4	0.00215909476278218
1.8512583487190752	71	6.892986386351886E-4	0.0019669240247335044
1.845098040014257	70	5.169739789763915E-4	0.0022156155680906143
1.8388490907372552	69	6.892986386351886E-4	0.0024190904672009767
1.8388490907372552	69	8.616232982939859E-4	0.002102573957473746
1.8325089127062364	68	0.0012062726176115801	0.002068661474288686
1.8260748027008264	67	5.169739789763915E-4	0.0020234448300419385
1.8195439355418688	66	0.0012062726176115801	0.002046053152165312
1.8195439355418688	66	8.616232982939859E-4	0.0021251822795971195
1.8129133566428555	65	0.0012062726176115801	0.0021251822795971195
1.806179973983887	64	5.169739789763915E-4	0.0014808450990809717
1.806179973983887	64	6.892986386351886E-4	0.0019217073804867573
1.7993405494535817	63	8.616232982939859E-4	0.0021364864406588067
1.792391689498254	62	3.446493193175943E-4	0.0017860574477465154
1.792391689498254	62	3.446493193175943E-4	0.0019104032194250703
1.7853298350107671	61	6.892986386351886E-4	0.001978228185795191
1.7781512503836436	60	1.7232465965879716E-4	0.0017973616088082023
1.7708520116421442	59	8.616232982939859E-4	0.001808665769869889
1.7708520116421442	59	8.616232982939859E-4	0.001933011541548444
1.7634279935629373	58	0.001033947957952783	0.002339961339769169
1.7558748556724915	57	5.169739789763915E-4	0.0020347489911036252
1.7558748556724915	57	5.169739789763915E-4	0.0019556198636718177
1.7481880270062005	56	8.616232982939859E-4	0.0020799656353503726
1.7403626894942439	55	8.616232982939859E-4	0.0016504075150062737
1.7403626894942439	55	1.7232465965879716E-4	0.002000836507918565
1.7323937598229686	54	5.169739789763915E-4	0.0019556198636718177
1.724275869600789	53	6.892986386351886E-4	0.0017069283203147078
1.724275869600789	53	0.001033947957952783	0.0017973616088082023
1.7160033436347992	52	1.7232465965879716E-4	0.0016504075150062737
1.7075701760979363	51	8.616232982939859E-4	0.0018538824141166364
1.7075701760979363	51	5.169739789763915E-4	0.0019443157026101307
1.6989700043360187	50	0.0	0.0025999570441879657
1.6901960800285136	49	3.446493193175943E-4	0.0018312740919932628
1.6901960800285136	49	1.7232465965879716E-4	0.0018538824141166364
1.6812412373755872	48	6.892986386351886E-4	0.001989532346856878
1.6720978579357175	47	1.7232465965879716E-4	0.0016617116760679607
1.6720978579357175	47	3.446493193175943E-4	0.002068661474288686
1.662757831681574	46	1.7232465965879716E-4	0.001933011541548444
1.6532125137753437	45	5.169739789763915E-4	0.001763449125623142
1.6532125137753437	45	3.446493193175943E-4	0.0019104032194250703
1.6434526764861874	44	6.892986386351886E-4	0.0018425782530549495
1.6334684555795864	43	3.446493193175943E-4	0.0016504075150062737
1.6334684555795864	43	1.7232465965879716E-4	0.0017295366424380815
1.6232492903979006	42	3.446493193175943E-4	0.0018651865751783232
1.6232492903979006	42	0.001033947957952783	0.0018990990583633836
1.6127838567197355	41	0.002067895915905566	0.0018425782530549495
1.6020599913279623	40	6.892986386351886E-4	0.0020573573132269987
1.6020599913279623	40	8.616232982939859E-4	0.002046053152165312
1.591064607026499	39	3.446493193175943E-4	0.0017295366424380815
1.5797835966168101	38	6.892986386351886E-4	0.002113878118535433
1.5797835966168101	38	5.169739789763915E-4	0.002102573957473746
1.568201724066995	37	5.169739789763915E-4	0.0018538824141166364
1.568201724066995	37	5.169739789763915E-4	0.0015373659043894058
1.5563025007672873	36	1.7232465965879716E-4	0.001514757582266032
1.5563025007672873	36	3.446493193175943E-4	0.001639103353944587
1.5440680443502757	35	5.169739789763915E-4	0.0014921492601426584
1.5314789170422551	34	0.0	0.0016730158371296474
1.5314789170422551	34	3.446493193175943E-4	0.00187649073624001
1.5185139398778875	33	0.0	0.001469540938019285
1.5185139398778875	33	3.446493193175943E-4	0.0014808450990809717
1.505149978319906	32	5.169739789763915E-4	0.0014921492601426584
1.505149978319906	32	0.0	0.0016277991928829003
1.4913616938342726	31	1.7232465965879716E-4	0.001514757582266032
1.4913616938342726	31	1.7232465965879716E-4	0.0015034534212043454
1.4771212547196624	30	1.7232465965879716E-4	0.0016843199981913342
1.462397997898956	29	3.446493193175943E-4	0.0019556198636718177
1.462397997898956	29	0.0	0.0013338910052790433
1.4471580313422192	28	1.7232465965879716E-4	0.001514757582266032
1.4471580313422192	28	0.0	0.0018990990583633836
1.4313637641589874	27	3.446493193175943E-4	0.001933011541548444
1.4313637641589874	27	0.0	0.0020121406689802518
1.414973347970818	26	1.7232465965879716E-4	0.0018538824141166364
1.414973347970818	26	1.7232465965879716E-4	0.0014808450990809717
1.3979400086720377	25	0.0	0.001469540938019285
1.380211241711606	24	0.0	0.0013678034884641037
1.380211241711606	24	0.0	0.0014469326158959113
1.3617278360175928	23	1.7232465965879716E-4	0.0013338910052790433
1.3617278360175928	23	0.0	0.001514757582266032
1.3424226808222062	22	6.892986386351886E-4	0.0014808450990809717
1.3222192947339193	21	1.7232465965879716E-4	0.0016164950318212133
1.3222192947339193	21	3.446493193175943E-4	0.0014808450990809717
1.3010299956639813	20	6.892986386351886E-4	0.00134519516634073
1.2787536009528289	19	5.169739789763915E-4	0.0011417202672303675
1.2787536009528289	19	1.7232465965879716E-4	0.0012095452336004884
1.255272505103306	18	3.446493193175943E-4	0.001220849394662175
1.2304489213782739	17	0.0	0.0015486700654510925
1.2304489213782739	17	0.0	0.0013112826831556696
1.2041199826559248	16	1.7232465965879716E-4	0.001469540938019285
1.1760912590556813	15	0.0	0.0016617116760679607
1.146128035678238	14	0.0	0.0013225868442173563
1.146128035678238	14	1.7232465965879716E-4	0.0012999785220939829
1.1139433523068367	13	0.0	0.001526061743327719
1.0791812460476249	12	0.0	0.001175632750415428
1.0413926851582251	11	0.0	0.0018199699309315758
1.0413926851582251	11	1.7232465965879716E-4	0.0016843199981913342
1.0	10	1.7232465965879716E-4	0.0015486700654510925
0.9542425094393249	9	1.7232465965879716E-4	0.0016504075150062737
0.9030899869919435	8	0.0	0.001458236776957598
0.8450980400142568	7	0.0	0.0011191119451069939
0.7781512503836436	6	1.7232465965879716E-4	8.930287238732577E-4
0.6989700043360189	5	0.0	0.0010173744955518126
0.6020599913279624	4	1.7232465965879716E-4	6.895538247628952E-4
0.47712125471966244	3	0.0	1.695624159253021E-4
0.3010299956639812	2	1.7232465965879716E-4	1.808665769869889E-4
0.0	1	3.446493193175943E-4	4.521664424674723E-5
-Infinity	0	3.446493193175943E-4	0.0
-Infinity	0	0.0	0.0


==> analysis/prob_rel_wt10g_title_mult_dir.txt <==
4.054191576796431	11329	0.04066861967947613	0.01043552955379115
3.7554174628109362	5694	0.03618817852834741	0.01224636671774156
3.611510887126656	4088	0.027227296226089954	0.010563216789710731
3.515476441382376	3277	0.021712907117008445	0.011364163996842643
3.448242412634439	2807	0.015164570049974152	0.010586432650787018
3.390581878550435	2458	0.01895571256246769	0.01047035334540558
3.3420276880874717	2198	0.014992245390315354	0.010168547151413847
3.3016809492935764	2003	0.017921764604514907	0.010377489901100432
3.266231696689893	1846	0.015681544028950542	0.009936388540650973
3.232742062720737	1709	0.013613648113044977	0.009773877513116962
3.20194306340165	1592	0.012407375495433396	0.00995960440172726
3.1743505974793798	1494	0.01637084266758573	0.009553326832892232
3.1473671077937864	1404	0.009822505600551439	0.009657798207735525
3.1215598441875008	1323	0.012752024814750991	0.009692621999349955
3.0969100130080562	1250	0.009994830260210237	0.009634582346659237
3.073351702386901	1184	0.008960882302257453	0.009622974416121094
3.0511525224473814	1125	0.010856453558504222	0.009472071319125227
3.030194785356751	1072	0.010167154919869033	0.008798811347912895
3.010299956639812	1024	0.010684128898845425	0.008195198959929423
2.9912260756924947	980	0.00913320696191625	0.008740771695222176
2.9731278535996988	940	0.006548337067034293	0.008589868598226308
2.9561684304753633	904	0.009650180940892641	0.008891674792218043
2.9395192526186187	870	0.0067206617266930896	0.008032687932395413
2.9232440186302764	838	0.00913320696191625	0.008009472071319126
2.9079485216122722	809	0.009650180940892641	0.00780052932163254
2.893206753059848	782	0.008960882302257453	0.007905000696475832
2.8785217955012063	756	0.00861623298293986	0.007730881738403678
2.8651039746411278	733	0.007754609684645873	0.0076031945024840975
2.851869600729766	711	0.00792693434430467	0.008160375168314993
2.8394780473741985	691	0.005686713768740307	0.007208524864187213
2.8273692730538253	672	0.009822505600551439	0.007823745182708827
2.814913181275074	653	0.005342064449422712	0.0070692296977294886
2.803457115648414	636	0.006548337067034293	0.0073710358917212235
2.792391689498254	620	0.008271583663622264	0.0072201327947253565
2.7810369386211318	604	0.006031363088057901	0.006779031434275897
2.7701152947871015	589	0.0048250904704463205	0.007115661419882064
2.7596678446896306	575	0.006548337067034293	0.006082555601987278
2.749736315569061	562	0.006892986386351887	0.006744207642661466
2.739572344450092	549	0.0048250904704463205	0.006732599712123323
2.7299742856995555	537	0.0067206617266930896	0.006163811115754284
2.7209857441537393	526	0.005342064449422712	0.005896828713376979
2.711807229041191	515	0.006031363088057901	0.006384361795979013
2.7041505168397992	506	0.008099259003963468	0.006361145934902726
2.6954816764901977	496	0.006892986386351887	0.006082555601987278
2.6875289612146345	487	0.0048250904704463205	0.006094163532525421
2.6794278966121188	478	0.005342064449422712	0.00618702697683057
2.6711728427150834	469	0.005859038428399104	0.005618238380461531
2.663700925389648	461	0.006892986386351887	0.006094163532525421
2.656098202012832	453	0.005169739789763915	0.0058852207828388355
2.649334858712142	446	0.005686713768740307	0.005757533546919255
2.6424645202421213	439	0.005514389109081509	0.00618702697683057
2.635483746814912	432	0.006548337067034293	0.0057343176858429675
2.6283889300503116	425	0.006548337067034293	0.005896828713376979
2.621176281775035	418	0.006203687747716698	0.005862004921762548
2.6148972160331345	412	0.005686713768740307	0.0059664762966058415
2.6085260335771943	406	0.0048250904704463205	0.005838789060686261
2.6020599913279625	400	0.005514389109081509	0.005560198727770813
2.595496221825574	394	0.006203687747716698	0.005339648047546083
2.5888317255942073	388	0.004652765810787524	0.005513767005618239
2.583198773968623	383	0.004652765810787524	0.005432511491851233
2.576341350205793	377	0.005859038428399104	0.00554859079723267
2.5705429398818973	372	0.005169739789763915	0.00554859079723267
2.5646660642520893	367	0.003791142512493538	0.005026233923016205
2.558708570533166	362	0.0034464931931759437	0.005130705297859498
2.552668216112193	357	0.004135791831811132	0.005130705297859498
2.546542663478131	352	0.00430811649146993	0.005478943214003808
2.5403294747908736	347	0.0036188178528347406	0.005165529089473929
2.5352941200427703	343	0.005686713768740307	0.004852114964944049
2.5289167002776547	338	0.004480441151128727	0.004573524632028602
2.5237464668115646	334	0.005514389109081509	0.00459674049310489
2.5185139398778875	330	0.004480441151128727	0.004573524632028602
2.513217600067939	326	0.00430811649146993	0.0049333704787110555
2.507855871695831	322	0.0036188178528347406	0.004492269118261596
2.5024271199844326	318	0.0048250904704463205	0.004921762548172912
2.496929648073215	314	0.0048250904704463205	0.004643172215257464
2.4913616938342726	310	0.0027571945545407546	0.00459674049310489
2.48572142648158	306	0.00430811649146993	0.00472442772902447
2.4800069429571505	302	0.004480441151128727	0.004294934299113154
2.4742162640762553	298	0.004480441151128727	0.004852114964944049
2.469822015978163	295	0.004135791831811132	0.004318150160189441
2.4638929889859074	291	0.003101843873858349	0.004387797743418303
2.459392487759231	288	0.003963467172152335	0.004457445326647165
2.45484486000851	285	0.0025848698948819577	0.004213678785346149
2.44870631990508	281	0.0036188178528347406	0.004411013604494591
2.444044795918076	278	0.00430811649146993	0.0039350884524307
2.439332693830263	275	0.002929519214199552	0.004411013604494591
2.432969290874406	271	0.002929519214199552	0.0043645818823420165
2.428134794028789	268	0.003101843873858349	0.004236894646422436
2.423245873936808	265	0.0032741685335171463	0.004062775688350281
2.4183012913197452	262	0.0034464931931759437	0.004527092909876027
2.413299764081252	259	0.003791142512493538	0.004341366021265729
2.4099331233312946	257	0.0036188178528347406	0.0038306170775874076
2.404833716619938	254	0.004135791831811132	0.004202070854808005
2.399673721481038	251	0.0015509219369291745	0.0035404188141338164
2.3961993470957363	249	0.003101843873858349	0.0036681060500533963
2.3909351071033793	246	0.003791142512493538	0.003644890188977109
2.387389826338729	244	0.0027571945545407546	0.0030761015926080697
2.383815365980431	242	0.0027571945545407546	0.0029484143566884894
2.380211241711606	240	0.003963467172152335	0.0033662998560616613
2.376576957056512	238	0.0022402205755643633	0.0029251984956122023
2.3729120029701067	236	0.001895571256246769	0.002785903329154478
2.369215857410143	234	0.0036188178528347406	0.0031109253842225007
2.3654879848909	232	0.0017232465965879718	0.002971630217764777
2.361727836017593	230	0.0022402205755643633	0.0035752426057482473
2.357934847000454	228	0.001895571256246769	0.003505595022519385
2.3541084391474008	226	0.003963467172152335	0.00402795189673585
2.3483048630481607	223	0.0034464931931759437	0.004178854993731718
2.3443922736851106	221	0.0027571945545407546	0.0038306170775874076
2.3404441148401185	219	0.006548337067034293	0.004190462924269861
2.3344537511509307	216	0.002929519214199552	0.0035520267446719597
2.330413773349191	214	0.0025848698948819577	0.0036100663973626782
2.326335860928751	212	0.0024125452352231603	0.00402795189673585
2.322219294733919	210	0.002067895915905566	0.0036332822584389654
2.3180633349627615	208	0.001895571256246769	0.0036100663973626782
2.311753861055754	205	0.004135791831811132	0.0036332822584389654
2.307496037913213	203	0.0025848698948819577	0.0033895157171379485
2.303196057420489	201	0.002929519214199552	0.003447555369828667
2.298853076409707	199	0.0013785972772703773	0.0032618284812183686
2.294466226161593	197	0.002929519214199552	0.0032966522728327995
2.290034611362518	195	0.0025848698948819577	0.003714537772205971
2.285557309007774	193	0.0025848698948819577	0.00320378882852765
2.2833012287035497	192	0.0024125452352231603	0.0036332822584389654
2.278753600952829	190	0.0032741685335171463	0.0036681060500533963
2.27415784926368	188	0.0017232465965879718	0.003435947439290523
2.2695129442179165	186	0.002067895915905566	0.0033895157171379485
2.2648178230095364	184	0.001895571256246769	0.003215396759065794
2.2600713879850747	182	0.002067895915905566	0.0030761015926080697
2.255272505103306	180	0.0013785972772703773	0.0032966522728327995
2.250420002308894	178	0.003101843873858349	0.0036681060500533963
2.247973266361807	177	0.0034464931931759437	0.003041277800993639
2.2430380486862944	175	0.0025848698948819577	0.0031109253842225007
2.2380461031287955	173	0.003101843873858349	0.003006454009379208
2.2355284469075487	172	0.003791142512493538	0.0028091191902307657
2.230448921378274	170	0.003963467172152335	0.0026350002321586107
2.225309281725863	168	0.002929519214199552	0.0032618284812183686
2.2227164711475833	167	0.0022402205755643633	0.003180572967451363
2.2174839442139063	165	0.0012062726176115801	0.0031457491758369316
2.214843848047698	164	0.0017232465965879718	0.002832335051307053
2.2095150145426308	162	0.0027571945545407546	0.002936806426150346
2.2068258760318495	161	0.001033947957952783	0.002553744718391605
2.2013971243204513	159	0.002929519214199552	0.00272786367646376
2.1986570869544226	158	0.002067895915905566	0.003006454009379208
2.1931245983544616	156	0.001033947957952783	0.0025769605794678926
2.1903316981702914	155	0.0015509219369291745	0.0026466081626967545
2.184691430817599	153	0.001895571256246769	0.0024260574824720247
2.1818435879447726	152	0.0025848698948819577	0.0024260574824720247
2.1789769472931693	151	0.0015509219369291745	0.002309978177090588
2.173186268412274	149	0.002067895915905566	0.0024028416213957376
2.1702617153949575	148	0.002067895915905566	0.0021938988717091516
2.167317334748176	147	0.0024125452352231603	0.0021938988717091516
2.164352855784437	146	0.0025848698948819577	0.002309978177090588
2.1583624920952498	144	0.0017232465965879718	0.0024376654130101685
2.155336037465062	143	0.0017232465965879718	0.0021822909411710082
2.1522883443830563	142	0.002067895915905566	0.002588568510006036
2.1492191126553797	141	0.0013785972772703773	0.0025073129962390303
2.143014800254095	139	6.892986386351886E-4	0.0021590750800947207
2.1398790864012365	138	0.001033947957952783	0.0018224450944885546
2.1367205671564067	137	0.0013785972772703773	0.0019153085387937038
2.1335389083702174	136	0.001895571256246769	0.002217114732785439
2.130333768495006	135	0.001033947957952783	0.0019153085387937038
2.1271047983648077	134	0.001033947957952783	0.002042995774713284
2.123851640967086	133	8.616232982939859E-4	0.002112643357942146
2.12057393120585	132	0.0015509219369291745	0.0021010354274040026
2.113943352306837	130	0.0012062726176115801	0.001950132330408135
2.110589710299249	129	0.0012062726176115801	0.0019037006082555602
2.1072099696478683	128	8.616232982939859E-4	0.0018572688861029855
2.103803720955957	127	0.001033947957952783	0.0017760133723359799
2.100370545117563	126	0.0012062726176115801	0.001706365789107118
2.100370545117563	126	6.892986386351886E-4	0.0014858151088823885
2.0969100130080562	125	0.0022402205755643633	0.0015786785531875377
2.093421685162235	124	0.0013785972772703773	0.0013813437340390955
2.089905111439398	123	0.0013785972772703773	0.0016599340669545433
2.0863598306747484	122	0.0024125452352231603	0.002008171983098853
2.0827853703164503	121	0.0015509219369291745	0.0013581278729628081
2.0791812460476247	120	0.0012062726176115801	0.0015090309699586758
2.0755469613925306	119	8.616232982939859E-4	0.0017295816501834054
2.0718820073061255	118	6.892986386351886E-4	0.001706365789107118
2.0718820073061255	118	3.446493193175943E-4	0.0013465199424246646
2.0681858617461617	117	8.616232982939859E-4	0.0015902864837256815
2.0644579892269186	116	1.7232465965879716E-4	0.0016483261364163997
2.060697840353612	115	5.169739789763915E-4	0.0016251102753401124
2.0569048513364727	114	8.616232982939859E-4	0.0017527975112596925
2.0530784434834195	113	0.001033947957952783	0.0018224450944885546
2.0492180226701815	112	0.001033947957952783	0.0019269164693318476
2.0453229787866576	111	0.001895571256246769	0.0022287226633235825
2.041392685158225	110	0.0015509219369291745	0.002530528857315318
2.037426497940624	109	5.169739789763915E-4	0.0027510795375400472
2.03342375548695	108	0.0012062726176115801	0.0023680178297813066
2.0293837776852097	107	0.0015509219369291745	0.002309978177090588
2.0253058652647704	106	0.0013785972772703773	0.0021010354274040026
2.0211892990699383	105	0.001033947957952783	0.0019153085387937038
2.0170333392987803	104	0.001033947957952783	0.002054603705251428
2.012837224705172	103	0.0017232465965879718	0.0019617402609462785
2.0086001717619175	102	0.0013785972772703773	0.0021358592190184335
2.0043213737826426	101	0.001033947957952783	0.001706365789107118
2.0	100	6.892986386351886E-4	0.0013813437340390955
1.99563519459755	99	0.0013785972772703773	0.0016947578585689742
1.9912260756924949	98	6.892986386351886E-4	0.001369735803500952
1.9867717342662448	97	8.616232982939859E-4	0.0019385243998699911
1.9867717342662448	97	6.892986386351886E-4	0.0017179737196452616
1.9822712330395684	96	3.446493193175943E-4	0.0011724009843525095
1.9777236052888478	95	0.0013785972772703773	0.001056321678971073
1.9731278535996986	94	8.616232982939859E-4	0.0015438547615731068
1.968482948553935	93	6.892986386351886E-4	0.0013349120118865208
1.9637878273455553	92	3.446493193175943E-4	0.0012420485675813716
1.9590413923210936	91	8.616232982939859E-4	0.0014858151088823885
1.9590413923210936	91	0.0012062726176115801	0.0011840089148906533
1.954242509439325	90	5.169739789763915E-4	0.0012768723591958025
1.9493900066449128	89	5.169739789763915E-4	0.0014625992478061011
1.9444826721501687	88	0.001033947957952783	0.0011491851232762224
1.9395192526186185	87	1.7232465965879716E-4	0.0011143613316617913
1.9395192526186185	87	0.0012062726176115801	0.0014393833867298138
1.9344984512435677	86	0.001033947957952783	0.0011840089148906533
1.9294189257142926	85	8.616232982939859E-4	0.0014045595951153829
1.9242792860618816	84	0.0017232465965879718	0.0011724009843525095
1.9242792860618816	84	3.446493193175943E-4	0.0011027534011236477
1.919078092376074	83	0.001033947957952783	0.0011375771927380786
1.9138138523837167	82	5.169739789763915E-4	0.0012188327065050842
1.9084850188786497	81	6.892986386351886E-4	0.0015090309699586758
1.9030899869919435	80	8.616232982939859E-4	0.0013349120118865208
1.9030899869919435	80	0.0012062726176115801	0.0013581278729628081
1.8976270912904414	79	5.169739789763915E-4	0.0012072247759669407
1.8920946026904804	78	6.892986386351886E-4	0.0011027534011236477
1.8864907251724818	77	3.446493193175943E-4	0.001056321678971073
1.8864907251724818	77	5.169739789763915E-4	0.0013465199424246646
1.8808135922807914	76	8.616232982939859E-4	0.001265264428657659
1.8750612633917	75	1.7232465965879716E-4	9.170265125133491E-4
1.8750612633917	75	5.169739789763915E-4	0.001369735803500952
1.8692317197309762	74	5.169739789763915E-4	0.0010331058178947856
1.863322860120456	73	1.7232465965879716E-4	0.001125969262199935
1.8573324964312685	72	1.7232465965879716E-4	0.0013000882202720899
1.8573324964312685	72	8.616232982939859E-4	0.0010098899568184985
1.8512583487190752	71	6.892986386351886E-4	0.001160793053814366
1.845098040014257	70	5.169739789763915E-4	0.001230440637043228
1.8388490907372552	69	6.892986386351886E-4	9.982820262803547E-4
1.8388490907372552	69	6.892986386351886E-4	0.0011724009843525095
1.8325089127062364	68	0.0013785972772703773	0.0010911454705855041
1.8260748027008264	67	0.001033947957952783	0.001021497887356642
1.8195439355418688	66	0.0012062726176115801	0.001125969262199935
1.8195439355418688	66	1.7232465965879716E-4	0.0011027534011236477
1.8129133566428555	65	0.0012062726176115801	0.001265264428657659
1.806179973983887	64	6.892986386351886E-4	0.0011724009843525095
1.806179973983887	64	5.169739789763915E-4	8.589868598226308E-4
1.7993405494535817	63	0.001033947957952783	0.0011375771927380786
1.792391689498254	62	6.892986386351886E-4	8.009472071319125E-4
1.792391689498254	62	1.7232465965879716E-4	8.705947903607745E-4
1.7853298350107671	61	5.169739789763915E-4	9.982820262803547E-4
1.7781512503836436	60	5.169739789763915E-4	8.822027208989182E-4
1.7708520116421442	59	3.446493193175943E-4	8.009472071319125E-4
1.7708520116421442	59	0.0012062726176115801	9.634582346659238E-4
1.7634279935629373	58	6.892986386351886E-4	9.518503041277801E-4
1.7558748556724915	57	8.616232982939859E-4	0.001021497887356642
1.7558748556724915	57	3.446493193175943E-4	9.170265125133491E-4
1.7481880270062005	56	0.0015509219369291745	0.0010679296095092168
1.7403626894942439	55	1.7232465965879716E-4	8.473789292844871E-4
1.7403626894942439	55	1.7232465965879716E-4	8.009472071319125E-4
1.7323937598229686	54	5.169739789763915E-4	8.125551376700562E-4
1.724275869600789	53	3.446493193175943E-4	9.402423735896364E-4
1.724275869600789	53	0.0012062726176115801	9.982820262803547E-4
1.7160033436347992	52	3.446493193175943E-4	8.473789292844871E-4
1.7075701760979363	51	8.616232982939859E-4	6.84867901750476E-4
1.7075701760979363	51	3.446493193175943E-4	9.170265125133491E-4
1.6989700043360187	50	1.7232465965879716E-4	0.0011143613316617913
1.6901960800285136	49	3.446493193175943E-4	9.982820262803547E-4
1.6901960800285136	49	3.446493193175943E-4	9.286344430514928E-4
1.6812412373755872	48	3.446493193175943E-4	6.964758322886195E-4
1.6720978579357175	47	3.446493193175943E-4	8.357709987463436E-4
1.6720978579357175	47	3.446493193175943E-4	6.268282490597576E-4
1.662757831681574	46	1.7232465965879716E-4	7.545154849793379E-4
1.6532125137753437	45	8.616232982939859E-4	7.196916933649069E-4
1.6532125137753437	45	0.0	6.15220318521614E-4
1.6434526764861874	44	6.892986386351886E-4	7.545154849793379E-4
1.6334684555795864	43	5.169739789763915E-4	6.616520406741886E-4
1.6334684555795864	43	0.0	6.616520406741886E-4
1.6232492903979006	42	3.446493193175943E-4	7.080837628267632E-4
1.6232492903979006	42	0.001033947957952783	7.196916933649069E-4
1.6127838567197355	41	0.002067895915905566	6.616520406741886E-4
1.6020599913279623	40	0.001033947957952783	0.0010098899568184985
1.6020599913279623	40	5.169739789763915E-4	7.080837628267632E-4
1.591064607026499	39	3.446493193175943E-4	5.10748943678321E-4
1.5797835966168101	38	1.7232465965879716E-4	5.80396526907183E-4
1.5797835966168101	38	5.169739789763915E-4	6.84867901750476E-4
1.568201724066995	37	0.001033947957952783	5.339648047546084E-4
1.568201724066995	37	5.169739789763915E-4	5.920044574453267E-4
1.5563025007672873	36	5.169739789763915E-4	4.8753308260203373E-4
1.5563025007672873	36	1.7232465965879716E-4	4.991410131401774E-4
1.5440680443502757	35	1.7232465965879716E-4	4.7592515206389005E-4
1.5314789170422551	34	1.7232465965879716E-4	5.80396526907183E-4
1.5314789170422551	34	3.446493193175943E-4	4.294934299113154E-4
1.5185139398778875	33	1.7232465965879716E-4	4.411013604494591E-4
1.5185139398778875	33	1.7232465965879716E-4	3.4823791614430977E-4
1.505149978319906	32	3.446493193175943E-4	3.2502205506802247E-4
1.505149978319906	32	1.7232465965879716E-4	3.8306170775874074E-4
1.4913616938342726	31	1.7232465965879716E-4	3.4823791614430977E-4
1.4913616938342726	31	1.7232465965879716E-4	4.8753308260203373E-4
1.4771212547196624	30	1.7232465965879716E-4	4.062775688350281E-4
1.462397997898956	29	3.446493193175943E-4	2.669824023773042E-4
1.462397997898956	29	1.7232465965879716E-4	5.10748943678321E-4
1.4471580313422192	28	0.0	4.062775688350281E-4
1.4471580313422192	28	0.0	3.946696382968844E-4
1.4313637641589874	27	1.7232465965879716E-4	3.2502205506802247E-4
1.4313637641589874	27	1.7232465965879716E-4	4.411013604494591E-4
1.414973347970818	26	1.7232465965879716E-4	3.714537772205971E-4
1.414973347970818	26	0.0	3.5984584668245344E-4
1.3979400086720377	25	1.7232465965879716E-4	3.946696382968844E-4
1.380211241711606	24	0.0	3.714537772205971E-4
1.380211241711606	24	0.0	3.134141245298788E-4
1.3617278360175928	23	0.0	3.2502205506802247E-4
1.3617278360175928	23	3.446493193175943E-4	3.3662998560616615E-4
1.3424226808222062	22	3.446493193175943E-4	2.553744718391605E-4
1.3222192947339193	21	6.892986386351886E-4	3.946696382968844E-4
1.3222192947339193	21	1.7232465965879716E-4	5.223568742164647E-4
1.3010299956639813	20	1.7232465965879716E-4	4.5270929098760275E-4
1.2787536009528289	19	5.169739789763915E-4	3.0180619399173517E-4
1.2787536009528289	19	5.169739789763915E-4	4.178854993731718E-4
1.255272505103306	18	3.446493193175943E-4	3.714537772205971E-4
1.2304489213782739	17	0.0	3.946696382968844E-4
1.2304489213782739	17	1.7232465965879716E-4	3.0180619399173517E-4
1.2041199826559248	16	0.0	2.901982634535915E-4
1.1760912590556813	15	0.0	3.5984584668245344E-4
1.146128035678238	14	1.7232465965879716E-4	3.946696382968844E-4
1.146128035678238	14	0.0	4.062775688350281E-4
1.1139433523068367	13	0.0	2.2055068022472954E-4
1.0791812460476249	12	0.0	1.7411895807215488E-4
1.0413926851582251	11	0.0	1.7411895807215488E-4
1.0413926851582251	11	0.0	2.669824023773042E-4
1.0	10	3.446493193175943E-4	2.785903329154478E-4
0.9542425094393249	9	1.7232465965879716E-4	4.7592515206389005E-4
0.9030899869919435	8	0.0	2.901982634535915E-4
0.8450980400142568	7	0.0	1.2768723591958026E-4
0.7781512503836436	6	1.7232465965879716E-4	2.2055068022472954E-4
0.6989700043360189	5	0.0	2.2055068022472954E-4
0.6020599913279624	4	0.0	1.8572688861029856E-4
0.47712125471966244	3	1.7232465965879716E-4	1.160793053814366E-4
0.3010299956639812	2	5.169739789763915E-4	8.125551376700562E-5
0.0	1	0.0	1.160793053814366E-5
-Infinity	0	0.0	1.160793053814366E-5
-Infinity	0	3.446493193175943E-4	0.0


==> analysis/trec_4_5_title.txt <==
0.077322509	0.101730658
0.4753652183	0.4972559936
0.0446246968	0.0433325985
0.2419248591	0.2423123563
0.0468949504	0.0493740147
0.1128534062	0.0922397722
0.0146358543	0.0113562092
0.2083541251	0.2077417137
0.3609522661	0.3632214263
0.0178213015	0.02150837
0.2191416323	0.2827506751
0.4115961199	0.4098305345
0.0799490677	0.1030603509
0.0534630664	0.0566373622
0.507316269	0.5189502462
0.7589418123	0.767384706
0.5024209401	0.4934720488
0.0749269215	0.0741271583
0.4492115822	0.4492670266
0.2733174945	0.2786473536
0	0
0.0013995246	0.0021861118
0.0736168149	0.0935237054
0.3333241885	0.3224760052
0.3041550311	0.3203486002
0.2588713468	0.2803081645
0.0162119435	0.02081308
0.2977128178	0.3063870943
1.82E-005	1.95E-005
0.0272154498	0.0271067547
0.1334066835	0.13684877
0.0514426523	0.052476244
0.3956688918	0.5074212233
0.0294474738	0.0357872139
0.2025172582	0.2081417445
0.2478585368	0.2670865105
0.0338086111	0.0320854904
0.1304036384	0.137009769
0.0118595006	0.0228578338
0.0283052819	0.0220665242
0.3499431747	0.396053349
0.0984847834	0.0982120446
0.03336174	0.0262911823
0.483827687	0.4809830746
0.0554954272	0.056485086
0.0025251262	0.0022941401
0.1378388968	0.1404239203
0.3235314789	0.3206072264
0.321981852	0.3479916659
0.0173301279	0.0167107931
0.145614893	0.1463123328
0.5328798186	0.5274891775
0.2674225025	0.279007227
0.3076419897	0.3065399678
0.8173076923	0.8317736185
0.0773821543	0.0765853398
0.2044735288	0.2108793753
0.1764002527	0.2504311073
0.0607014819	0.0655741417
0.3014370909	0.3038965396
0.0131553561	0.0218496426
0.2378991197	0.2486482006
0.4900286003	0.4999565653
0.2337992527	0.2514902077
0.1850852532	0.1832609546
0.0716857689	0.0889421775
0.7649666978	0.7967746002
0.2559157962	0.2732887643
0.1825484216	0.1929486513
0.5937166007	0.5939374778
0.0705387527	0.0729247282
0.3651489744	0.3687951909
0.0086584883	0.0108127076
0.3078818027	0.3194172342
0.2261590983	0.2192830252
0.0264421269	0.0296076121
0.1279677547	0.132484625
0.0123780578	0.018387256
0.2313037072	0.2343633712
0.1293158473	0.1434561107
0.6535714286	0.5660569106
0.1893139741	0.1730378867
0.2181885642	0.2885216255
0.4973391242	0.5062505276
0.6682178932	0.6433261183
0.4836703911	0.4878608831
0.3668385607	0.3449505002
0.4551567903	0.4672071745
0.0228026888	0.0205208732
0.2318998775	0.2332113557
0.320717183	0.3068452583
0.2583905184	0.2724185214
0.3697469622	0.3757804808
0.1474078764	0.1475693739
0.0325376112	0.0407314168
0.322709196	0.3711605957
0.1456649435	0.1490188394
0.2450970033	0.2122090551
0.7496215119	0.7472239861
0.6447759788	0.6409812455
0.1701712938	0.1741300436
0.206257104	0.2113523246
0.0630256281	0.0649054829
0.230318197	0.2222757913
0.4154615988	0.3907428454
0.3307603706	0.2862614254
0.3060867702	0.31219829
0.5651051267	0.5674423123
0.1425749036	0.141748772
0.1237890836	0.1251640228
0.0704575744	0.071302788
0.0398259204	0.0375128705
0.8193238808	0.8170274191
0.3097056417	0.3197031345
0.256286041	0.2658055656
0.5719007154	0.5825093662
0.2479381498	0.3040499721
0.0595408041	0.0953161466
0.0732667082	0.0777081711
0.005957362	0.0046883618
0.2439398612	0.2425059256
0.283380389	0.2307786065
0.2237460008	0.2213316605
0.3864278316	0.3795716009
0.3400125879	0.3422335744
0.1489794828	0.1464209663
0.3030273562	0.3264832789
0.3623908614	0.3497687153
0.4362986784	0.4380525844
0.1019669813	0.1052328259
0.5197792581	0.5179948657
0.5733888237	0.5746177814
0.429719368	0.4385643098
0.5892682557	0.613769318
0.046878629	0.049854819
0.3904451113	0.4037481536
0.0326073062	0.0352475821
0.2428002275	0.3073965186
0.4365738805	0.4813722721
0.2118615384	0.2145506329
0.6516616058	0.6478206958
0.1709872122	0.1845964378
0.1657159285	0.1712711916
0.1276825187	0.1274223461
0.0075663518	0.0087018837
0.1224532187	0.1217167537
0.5019905151	0.5003189375
7.87E-004	8.71E-004
0.0031551533	0.0034396096
0.0424638515	0.0409823793
0.3690187071	0.361523165
0.1114579284	0.1132235471
0.074206406	0.0768477512
0.1441568794	0.1461824846
0.2459017794	0.2636147404
0.2505397013	0.2703090437
0.4347428722	0.4506944444
0.3837624005	0.4013102914
8.68E-004	0.0010162602
0.1273027676	0.1122169124
0.3226974629	0.3324057092
0.6475779967	0.666005291
0.1449839935	0.1521127565
0.4952921722	0.5097269707
0.3084720196	0.3479787074
0.4915030989	0.5154137559
0.0011708982	0.0013742888
0.1347778981	0.1407831451
0.7704458346	0.7824622273
0.0938383499	0.0908978618
0.2833110007	0.2922565862
0.0652856143	0.0509734512
0.4143447313	0.4123969039
0.2669119567	0.27104179
0.0030800459	0.0032353052
0.0504660362	0.0714578151
0.9086419753	0.9113636364
0.020714106	0.0252644951
0.0752626012	0.0799110606
0.1720428911	0.1735972485
0.6037016239	0.6037016239
0.0238110115	0.0262592235
0.8617424242	0.9305555556
0.505845558	0.5124438502
0.2273477801	0.244433467
0.0288163516	0.0311665363
0.0283253135	0.0280085986
0.0294893379	0.0373233424
0.0607606937	0.0619756115
0.4099532559	0.4634761386
0.0849881761	0.093666301
0.2276667353	0.231669228
0.0363732291	0.034729461
0.7165939898	0.6882691556
0.0264796278	0.0264352371
0.2961239407	0.3044403653
0.0228026168	0.0266972857
0.1948723111	0.1810498584
0.0011925982	0.0016701319
0.1477262191	0.151862518
0.2516189979	0.2294859913
0.4157698642	0.414312043
0.8844512699	0.8709719538
0.304797376	0.3062270951
0	0
0.1560997064	0.1652141872
0.2802199272	0.3014599009
0.0537079646	0.0585774109
0.1872885773	0.1858347806
0.0858933636	0.0762265011
0.625884804	0.6354312279
0.2112037386	0.1819886038
1.05E-004	1.08E-004
0.0732104578	0.0765117325
0.015963612	0.0206652511
0.7050797014	0.7363081083
0.0618756919	0.0712543307
0.2422974701	0.254061091
0.0021274545	0.0027151491
0.3666571887	0.388676337
0.3236317409	0.3168162324
0.379342724	0.3856098833
0.013813989	0.0139910885
0.380768854	0.3964722726
0.2444616151	0.2526091247
0.5224118029	0.5256521333
0.1035485521	0.0904889226
0.133324006	0.1408510749
0.312893994	0.3124167644
0.2973712352	0.2852151237
0.311042524	0.2188888889
0.1464211486	0.1417967657
0.331759903	0.3380339775
0.4771535932	0.4755773448
0.090694963	0.0910202247
0.2855651753	0.3550450251
0.2528767443	0.2842203727
0.4525490196	0.4539407631
0.4268968361	0.3623180688
0.0728370782	0.0770471748
0.3179896135	0.3497298705
0.1389370321	0.1332332335
0.0134824362	0.0126948271
0.1051064727	0.1356127451
0.0907539019	0.0987766982
0.0373474751	0.0574207284
0.0499131457	0.0615956025
0.81	0.81
0.2379287222	0.2487352157


==> analysis/trec_4_5_title_desc.txt <==
0.0534363565	0.0694653142
0.5586859212	0.5709711416
0.0349155707	0.0340201957
0.2698492467	0.2822383355
0.1538100504	0.1558508229
0.1396904554	0.1540661567
0.0150219707	0.0110582468
0.2772210403	0.2761426961
0.4150128983	0.4233475406
0.0408502365	0.0511599725
0.2191416323	0.2827506751
0.4482726424	0.4203409759
0.1395419454	0.1631140909
0.0446672519	0.0495059217
0.5769038391	0.5727944363
0.8497771736	0.8386281228
0.4767417138	0.4896833779
0.1555863467	0.1640195167
0.393516799	0.414321627
0.2750654386	0.2779196425
0.0154083573	0.0232499182
0.0318708391	0.0409499735
0.1837166307	0.2061719788
0.3825079267	0.3613001979
0.2926373582	0.3119982846
0.2787229382	0.2902338501
0.0104342248	0.0072614963
0.2727580417	0.27477178
1.24E-003	1.14E-003
0.0887314328	0.0964037367
0.0849064518	0.1103528604
0.0558724165	0.056030846
0.4834093872	0.5344646914
0.0352624714	0.038635196
0.2229520898	0.2310510708
0.1847731569	0.2050667516
0.0252412081	0.0255139444
0.1213867058	0.1384664683
0.2109396882	0.234332245
0.0148564572	0.0122607123
0.4165752158	0.4401438917
0.1650064573	0.193423874
0.0949126183	0.1016619645
0.433913408	0.4364030641
0.0386387756	0.0455621449
0.0162229715	0.0205452488
0.1058960155	0.1209750243
0.3282390845	0.3349545007
0.2770036836	0.2866330042
0.0833502764	0.0948076685
0.1395366163	0.1363401109
0.7111111111	0.6899224806
0.367784656	0.3592603092
0.3697104879	0.3455227194
0.8006029987	0.8118530021
0.0585906495	0.0549670961
0.3434918909	0.3559615613
0.2834306803	0.3074004982
0.0462475876	0.057575513
0.1825783632	0.2058867749
0.0320852465	0.0437675391
0.3775893403	0.380456082
0.6421322333	0.651990919
0.3926907084	0.3900320967
0.747495739	0.7512399362
0.4198466454	0.4209231085
0.7832449718	0.8127851611
0.2665576528	0.3029506313
0.2186388483	0.2415845445
0.74830975	0.7300949065
0.2983219325	0.2996278419
0.4364367718	0.4425670504
0.0741769873	0.0757107952
0.5240404677	0.5250333918
0.2923864616	0.2970381658
0.0536066674	0.0577979864
0.3893903735	0.3773211332
0.0046992697	0.0089203903
0.2348847405	0.2611495573
0.2553241209	0.2576676825
0.8166666667	0.8088235294
0.2775878537	0.2703180775
0.2354770931	0.3149386835
0.4744558712	0.4826371889
0.794033744	0.7953364817
0.4759702231	0.4859201263
0.4322476801	0.410840536
0.3816643123	0.3996219599
0.1547769892	0.1526383236
0.2352891187	0.240382617
0.3353001726	0.3386443831
0.3671213594	0.3765300654
0.3915526333	0.3978754523
0.156329929	0.1647334279
0.0180019516	0.0256267265
0.3324825322	0.3839525134
0.2023524323	0.1954212511
0.4497781924	0.4265759516
0.8562907465	0.8226458856
0.5369508092	0.5456244624
0.2366567315	0.2459720998
0.2469327514	0.2644155708
0.1329113384	0.1365180612
0.3002176608	0.3019340253
0.351383511	0.3723163408
0.1242892816	0.1500911495
0.2630078901	0.2779363288
0.6096120312	0.6158412039
0.2715525414	0.2723256749
0.1650818659	0.16427058
0.0908951276	0.098939649
0.0576529923	0.0594679391
0.8061429882	0.8160603253
0.3118783883	0.3213213209
0.2716726763	0.2776801081
0.5532134896	0.5759997876
0.0873556028	0.1170042847
0.0324427922	0.0563025387
0.1299381239	0.127612338
0.3500128809	0.3566954782
0.1993522915	0.2092583254
0.4458567945	0.4024778975
0.3804628134	0.3903661066
0.3801538829	0.3699920997
0.3230194713	0.3426291024
0.1454645088	0.1404794901
0.2990833343	0.3256055411
0.489992023	0.4368444659
0.4345476398	0.4364617428
0.1188513202	0.1272590284
0.5715240044	0.5583629671
0.5733888237	0.5746177814
0.410081846	0.4184896331
0.5116019526	0.5526182579
0.0946939507	0.0969341029
0.634180925	0.648986508
0.052044967	0.0543741762
0.2397780519	0.3010257969
0.5461659382	0.5290486565
0.5501332478	0.5660672018
0.7076023318	0.6921177562
0.2245477315	0.2446030463
0.1090893531	0.1276081816
0.2390541794	0.2517289836
0.0162825397	0.0181177071
0.071916648	0.0826140827
0.4996046894	0.501774422
2.26E-004	6.25E-004
0.0034104497	0.0031327068
0.0174734208	0.0235676082
0.3535512679	0.3478089243
0.2398858127	0.2512665019
0.1817204334	0.1772487907
0.1382011326	0.1523362015
0.1334722642	0.1593499784
0.2347759677	0.2387564309
0.4114161416	5.09E-001
0.4322248787	0.3986215539
1.15E-003	0.0014947683
0.1273027676	0.1122169124
0.2899367381	0.3128239769
0.6409632035	0.6409632035
0.2053193184	0.2072142183
0.4370798155	0.4497173462
0.2979537425	0.3373765713
0.1788888406	0.1521998152
0.0067598961	0.0089481749
0.2566006353	0.2893245955
0.5652668339	0.5746358083
0.1050200757	0.0933489651
0.2640876789	0.2822892264
0.629091652	0.6194843243
0.4143447313	0.4123969039
0.243672864	0.2677612291
0.1500750101	0.1474923367
0.0513177108	0.0714388596
0.8898809524	0.9086538462
0.0444948364	0.0450443066
0.08595171	0.0890934191
0.2216491012	0.2400873529
0.640842927	0.6606277763
0.0473289314	0.0510992287
0.9166666667	0.8968253968
0.737041105	0.7336033835
0.2170761399	0.2413193966
0.0342860726	0.04603463
0.0283253135	0.0280085986
0.0468482207	0.0703581329
0.053898312	0.0746454056
0.4243915053	0.4858799508
0.0655507748	0.0731585803
0.298035585	0.2977408754
0.1648982708	0.1241076936
0.7137494947	0.6903625746
0.1991339044	0.2198164416
0.1150552102	0.1539477823
0.0237737058	0.0312400079
0.1721171809	0.1808853663
0.0569943118	0.0730306392
0.1077368984	0.1148202649
0.2516189979	0.2294859913
0.3505593161	0.3551679554
0.8296278612	0.8632710062
0.461580628	0.4992379482
0.2195294025	0.2614724907
0.1336435163	0.1461819197
0.2687159297	0.2899195169
0.137169583	0.1496211171
0.1343381026	0.1476445418
0.1685365441	0.1556336693
0.6248397713	0.6360128728
0.2978509876	0.2512126032
9.61E-003	6.20E-003
0.0858800598	0.0881260455
0.0364734728	0.0387889706
0.675868984	0.8112856506
0.0578524953	0.0719217133
0.3566652759	0.3959283056
0.0262974434	0.0262078648
0.3600818434	0.3767797243
0.4606336555	0.4550227779
0.3759754041	0.381131939
0.0345120673	0.0508241122
0.366956435	0.3945661575
0.2365129077	0.2525882619
0.5224118029	0.5256521333
0.0820138973	0.0683673537
0.1627667232	0.1723878688
0.3714226174	0.3698682218
0.3356167773	0.3370676486
0.541965743	0.5597704396
0.1770095107	0.1656139902
0.2927776793	0.3034079527
0.4507754011	0.4148071608
0.0598090865	0.0894793301
0.1521403802	0.195576102
0.2854470878	0.3063079296
0.4912148594	0.4913617886
0.3411864046	0.3431732879
0.0884732266	0.083068741
0.2675551408	0.2695053616
0.2510805656	0.2248428768
0.157287584	0.1517540527
0.0886877828	0.0853391232
0.0509747478	0.0559514587
0.0402330118	0.0425402539
0.0866305952	0.0875515136
0.81	0.81
0.1033603404	0.122745694


==> analysis/trec_4_5_title_desc_narr.txt <==
0.0776737565	0.0997737007
0.5399512056	0.553383926
0.0285758909	0.0341749855
0.2150935023	0.261081502
0.1765263348	0.1796585427
0.1757515949	0.2360551234
0.0350466974	0.0359484479
0.1889487937	0.1890955516
0.352005953	0.3670157968
0.0836774811	0.1022167958
0.2604538633	0.2576622415
0.3765882379	0.3931800361
0.1288386974	0.1500276201
0.1009512337	0.1211306799
0.5095921397	0.5255074653
0.9094558102	0.9140851179
0.4523930814	0.4683784984
0.2124144793	0.20096187
0.6087334444	0.6081210461
0.453662557	0.4550020717
0.2300241298	0.3042530355
0.0500650528	0.0494021859
0.0526098789	0.0869211795
0.2882422136	0.2901869403
0.3193368399	0.3361281459
0.3259369998	0.3354346264
0.0085037816	0.0097007147
0.352172071	0.3568757391
1.50E-004	1.31E-004
0.0771160637	0.1226634243
0.1067323153	0.1212263638
0.0458067796	0.0467058018
0.4879736005	0.5702566529
0.0480994769	0.0589202437
0.2224793988	0.2504297514
0.1871901621	0.215011215
0.0223903702	0.0253550934
0.3106124854	0.339286027
0.1279486395	0.146391155
0.0017969098	6.39E-004
0.1718012051	0.238393352
0.1327391911	0.1662899596
0.036672648	0.0756664389
0.3186303763	0.3444931627
0.0212001245	0.0250327011
0.067638332	0.067271125
0.1369232461	0.178176466
0.3941823887	0.4186777342
0.1682537645	0.2058093267
0.4364123816	0.4182962591
0.2052550744	0.2091672083
0.5077663871	0.5022120519
0.3309073287	0.3429516035
0.4242034163	0.4309544427
0.8742492492	0.8856837607
0.0344262554	0.0353199966
0.5622802922	0.570493909
0.3915406351	0.4495072598
0.0402353144	0.0490884271
0.2143230654	0.2657816533
0.0548611973	0.067646383
0.4117834752	0.4092731099
0.6278511332	0.628531275
0.4721105117	0.4840745671
0.752185889	0.7433887055
0.2902629177	0.3463998134
0.6945816323	0.7536104014
0.1428121411	0.2060120378
0.1784106783	0.2020850146
0.7235450974	0.7023783031
0.3184178957	0.3228435988
0.4346101599	0.4321623117
0.0316605248	0.0300510078
0.4807262878	0.4818614963
0.2638407573	0.3077351541
0.0412951113	0.0510937268
0.5494795893	0.5012247801
0.015178113	0.0203046508
0.254222239	0.2974975345
0.4465152133	0.4531605914
0.8303571429	0.7678571429
0.224959626	0.2110894909
0.1014057384	0.1273701278
0.4558412949	0.4650034355
0.761909006	0.8037740038
0.5449101833	0.5504219361
0.2401773265	0.219597835
0.3556504185	0.3701587846
0.1777787678	0.1844876724
0.2252310847	0.2359433577
0.2037513	0.228929329
0.5544417113	0.5644290914
0.3783664746	0.3897427835
0.1633671582	0.167247739
0.0473875872	0.0923401593
0.3214314002	0.4205537706
0.374568199	0.3911473816
0.4313768874	0.409156844
0.8448564002	0.8128159415
0.4601159212	0.4770307838
0.2160040658	0.2265015234
0.3481226879	0.3447592359
0.1437956031	0.1415589097
0.3298087358	0.3302770538
0.232988098	0.236863056
0.0159639307	0.0216077297
0.2881595317	0.2988956413
0.6543038948	0.6682504392
0.2689120207	0.2690678198
0.2155058761	0.2127816539
0.1304894166	0.1317593459
0.0362943703	0.0413925539
0.7253882711	0.7456817074
0.2796208888	0.3008999868
0.3105422165	0.3074789377
0.5735628928	0.5827351652
0.0999062918	0.1366937279
0.0416602093	0.0689477988
0.2020599362	0.2289120574
0.2069367141	0.2527208491
0.1948108851	0.2095965074
0.4201821856	0.4250406256
0.2719045242	0.2662880454
0.4771429184	0.4698038483
0.149236989	0.1888716151
0.1439136207	0.1368242138
0.2402299659	0.2812620001
0.2576796383	0.273851745
0.4435123172	0.4469486461
0.307956515	0.3140605888
0.4741766609	0.4608590734
0.4968482902	0.5294495251
0.2081963826	0.2297920874
0.5808992858	0.6068420895
0.0154600884	0.0177617854
0.6207967031	0.67713499
0.1262182937	0.1664541916
0.3304778251	0.3708966313
0.7414918202	0.62854156
0.5305134213	0.5420971648
0.8087349466	0.8004600496
0.2108648665	0.2214159741
0.2057444894	0.2035270677
0.2389927972	0.2412796086
0.0176310999	0.0200351971
0.0826981641	0.0919807967
0.3696112178	0.3858910298
8.41E-004	1.22E-003
0.0218153332	0.0190198972
0.0773905624	0.0879537375
0.3897663589	0.3980992161
0.1014114261	0.1110003178
0.1257319848	0.1269528568
0.3576138617	0.3422567789
0.0301359781	0.0386488288
0.1915889296	0.1949184986
0.6071428571	6.77E-001
0.4154388066	0.4445326383
1.05E-002	0.0160686927
0.2518932165	0.2472386574
0.4084368544	0.4223761074
0.5955555556	0.6058201058
0.2081258546	0.2313256112
0.4406440186	0.464046818
0.2226267672	0.2733296032
0.2255064465	0.2046038201
0.0012734972	0.0018839753
0.245551856	0.2973168845
0.3661579877	0.273053783
0.1043189629	0.0792771476
0.2833113525	0.3235439572
0.6755763187	0.6883874727
0.1791663424	0.2120297745
0.2539341025	0.2936997444
0.0830584723	0.0789305983
0.0522203766	0.0804599824
0.8878205128	0.9074074074
0.0555189263	0.0552017348
0.1262463694	0.1322876811
0.297001428	0.3488838564
0.5972059815	0.6117707385
0.0346915317	0.038851745
1	0.9761904762
0.525733754	0.5146281129
0.1716796322	0.1963390012
0.0236408388	0.0300987688
0.0131506061	0.0139583164
0.0848161384	0.1403630638
0.0495500234	0.0628354084
0.449810692	0.491625593
0.0549088792	0.066239056
0.2879391384	0.2714822289
0.1425292577	0.0899968819
0.6580356864	0.673239388
0.1612149089	0.1950420451
0.1429681295	0.1707333331
0.0171548494	0.011958828
0.1545081036	0.1561205016
0.0380147701	0.0513512612
0.0716066387	0.0875078549
0.3295691486	0.3715744908
0.3707734155	0.3752409219
0.6616627993	0.7542173
0.4076043419	0.4470122813
0.6324882615	0.6291525807
0.0606838914	0.0638502645
0.2250056218	0.2532420435
0.0995008129	0.1306584337
0.1382092584	0.1647639534
0.1845661827	0.1862243216
0.6119021875	0.6302798727
0.7780854067	0.5659858685
7.66E-003	9.38E-003
0.1880387568	0.2077934043
0.0416952684	0.0448088823
0.5468177656	0.599901743
0.0842564103	0.1022937686
0.3495332352	0.389657582
0.0270810656	0.0311601449
0.3284518403	0.3804774039
0.575113075	0.5653393095
0.3584624123	0.3603730319
0.0790929135	0.0940336323
0.202832531	0.230694974
0.1938204111	0.2305561977
0.4767766934	0.4917484542
0.0823540006	0.07537996
0.1589199264	0.1653978827
0.4674197519	0.4651686449
0.3133395781	0.2984865036
0.7355447022	0.7990494647
0.1352129277	0.1324636999
0.4541985059	0.4697505277
0.2351385127	0.257034151
0.157166165	0.1865595175
0.2560001644	0.3475652001
0.4044020824	0.4200468374
0.6649253731	0.7038934426
0.4228690708	0.4197431684
0.073903225	0.0669152514
0.3075508153	0.3044704655
0.3319046862	0.2676191287
0.2851750998	0.2753180074
0.0874848886	0.0884637436
0.0691431674	0.0784822812
0.0188400944	0.0264098903
0.0690577604	0.0639558638
0.0193171719	0.0283911624
0.2271402256	0.2350374634


==> analysis/wt10g_desc.txt <==
0.1878281187	0.1817144481
0.1498006771	0.1425552935
0.1516434838	0.1368246056
0.0010845987	0.0014749263
0.0343456756	0.0304758495
0.1523223855	0.1565898782
0.4672505142	0.4984954481
0.0342215256	0.0315860215
0.5475039146	0.5550543756
0.139127572	0.1569885445
0.3598280391	0.3668610572
0.3554647043	0.3310837003
0.1696076685	0.1704048917
0.2005995169	0.2062974894
0.2332459069	0.2788446864
0.2834317436	0.269535963
0.0884294879	0.0961935826
0.075139951	0.0833518647
0.0349926675	0.0381916292
0.210625774	0.2419619312
0.1583293782	0.1739507057
0.4590536083	0.4342493989
0.0986062286	0.1010726231
0.3125391846	0.2866424371
0.2936500248	0.2939630503
1	1
0.7470238095	0.7708333333
0.4171825163	0.4464258275
0.132818916	0.1664043366
0.136622119	0.15832678
9.99E-004	8.75E-004
0.2649012948	0.2856625684
0.4815251898	0.4998255502
0.2655324966	0.3492817943
0.2418378537	0.2625745821
0.1625772926	0.14829913
0.0879274523	0.0887998698
0.3230890238	0.3292109898
0.522670419	0.52734375
0.3093636712	0.3547641394
0.278213145	0.2611572179
0.1209891539	0.1357606063
0.2356516472	0.2034101014
0.0427117871	0.0541365587
0.2387680985	0.2684809646
0.2173047962	0.2396034487
0.2748326582	0.3173236629
0.0858772071	0.0909732826
0.6024318193	0.622492699
0.2239302968	0.2292455081
0.0061477051	0.0072025392
0.5665445665	0.6775362319
0.3363834777	0.3391047117
0.1761994886	0.1436860332
0.0040161445	0.0072660279
0.0463538754	0.0369820344
0.2394505363	0.2398545283
0.0296162099	0.0144977902
0.2678571429	0.3333333333
0.0845249344	0.0876794182
0.0547462506	0.0532840105
0.2840075228	0.2671315026
0.2281989628	0.2191743176
0.0014626951	0.0014141477
0.5136265539	0.5709282555
0.2277891561	0.237591408
0.1380501174	0.1536021973
0.1954275067	0.2323005686
0.45	0.5833333333
0.4166452333	0.4826069392
0.1099733294	0.1098663231
0.5680415979	0.618692083
0.3255175735	0.3472050951
0.2829460494	0.2972277758
0.3937024829	0.3916206914
0.3713463549	0.3975579516
0	0
0.1077465387	0.1150868248
0.03564935	0.0573552722
0.2006752495	0.1948191386
0.0825538997	0.0931721132
0.8055555556	0.6916666667
0.0826933625	0.0952031597
0.2670747759	0.2766018015
0.03981343	0.0388574258
0.1269769192	0.1327502566
0.2649253731	0.2663934426
0.2154551094	0.2211409224
0.1026832734	0.1071087516
0.0159546626	0.0197698888
0.5244605143	0.5051909338
0.256853266	0.2444699394
0.1263744058	0.1136207713
0.1307062193	0.18829693
0.3807567417	0.4193009802
0.4193162276	0.3823926234
0.1278735632	0.1271645022
0.1437191851	0.1392165723
0.1524965285	0.1577711367
0.2583980015	0.2566689584


==> analysis/wt10g_narr.txt <==
0.1556896625	0.1645520072
0.1476015744	0.1378238729
0.1350341812	0.13958563
0.0014285714	0.0017793594
0.0637180222	0.0445644066
0.1457883796	0.1712426903
0.4793443788	0.5124592679
0.0300611078	0.0268035358
0.5539877806	0.5543706678
0.1211082178	0.1367662448
0.3566869639	0.3442995919
0.3572914637	0.349151384
0.210684303	0.2459045846
0.24201951	0.2063627291
0.2375283509	0.2557425247
0.286240115	0.2650000122
0.1389464917	0.1319616472
0.072821255	0.0839132508
0.041411557	0.0445234726
0.2400574634	0.2672964412
0.1450420957	0.1651078378
0.4189059889	0.4084074352
0.1704308458	0.0977215837
0.2609841981	0.2357545171
0.1680831512	0.1322079628
1	1
0.6845238095	0.6916666667
0.534408904	0.4966322854
0.1770417005	0.1774003258
0.2032159143	0.2041300979
2.2784233E-4	1.289989680E-4
0.3041013518	0.3535310801
0.6122605364	0.569356261
0.3230557735	0.3647293499
0.2756869365	0.2543610643
0.1236532717	0.1175270889
0.0958674737	0.0983351041
0.290717206	0.3084387973
0.5315387661	0.5291506363
0.2527472755	0.3231754413
0.2829596173	0.2760799803
0.0772898571	0.1167414986
0.1854811915	0.1585974611
0.1526952894	0.1564247314
0.1459429126	0.155806674
0.2223899388	0.2324403074
0.3233581011	0.3125800626
0.1125301403	0.1033746634
0.6108605888	0.6275130075
0.2889363723	0.3292568543
0.0049009976	0.0056662961
0.6754385965	0.675
0.3164031133	0.3154373006
0.209882356	0.2019657133
0.0105775921	0.0108121272
0.0633185843	0.0531268009
0.3623569275	0.3412046723
0.2447374148	0.2009237966
0.2254901961	0.3333333333
0.0867540835	0.0958982879
0.0748811407	0.117099015
0.2909305239	0.2696775294
0.2870765731	0.3018200791
0.0303648886	0.0279663923
0.5002537427	0.564540577
0.2210464517	0.1949342983
0.1763284346	0.2289461903
0.1438411114	0.1859072307
0.5	0.5833333333
0.2249869841	0.3781000747
0.1251948048	0.1189338012
0.5566542202	0.6109980748
0.1758616155	0.1506112722
0.348674699	0.3238631724
0.1963487933	0.1999741752
0.486047762	0.4781667266
2.226961941729212E-4	2.191500059303897E-4
0.1100970791	0.1146621639
0.0173025236	0.0339123656
0.2368617804	0.2099467215
0.1178694234	0.1328647279
0.7794117647	0.6607142857
0.0585298249	0.0681835772
0.1313025998	0.1692043068
0.0076877427	0.0112812788
0.4783755247	0.4808843805
0.3088235294	0.3166666667
0.2146857216	0.2222199751
0.1508569092	0.1521412543
0.0198809139	0.0224149532
0.5024152441	0.4958475727
0.407690213	0.3869526563
0.1894436596	0.1583770509
0.1561573023	0.255831493
0.4047087085	0.4457091504
0.4182932183	0.3920337887
0.1281055901	0.1273148148
0.1490825778	0.131793542
0.1501761607	0.1336217858
0.1228150786	0.1608323082


==> analysis/wt10g_title.txt <==
0.21557186	0.1702383206
0.0523469134	0.051539972
0.1135026407	0.1084674479
0	0
0.0012621974	0.0011557297
0.1316438944	0.0938982109
0.4407094534	0.445591725
0.0085293264	0.008875969
0.5481591362	0.550535293
0.0111154718	0.0125349593
0.3598280391	0.3668610572
0.3285627813	0.3452651936
0.1696076685	0.1704048917
0.0934583263	0.1007720585
0.140827643	0.1578910464
0.2147717306	0.2054639935
0.1003496203	0.1028478704
0.0338432488	0.0231644882
0.0099366191	0.0095963027
0.0870372176	0.1076908552
0.004305384	0.0057700601
0.4161723556	0.4166428497
0.0651197644	0.082175999
0.0279686966	0.0246770395
0.232691311	0.234224627
1	1
0.7470238095	0.6458333333
0	0
0.1226896944	0.1352871561
0.0837708272	0.1124636675
6.18E-005	2.06E-005
0.0850581154	0.1112694601
0.3636380528	0.3759578544
0.1990278019	0.2825134349
0.1019481035	0.1064083169
0.1017013256	0.1170043865
0.1006689985	0.0955553503
0.2638955247	0.2974486836
0.522670419	0.52734375
0.3539161203	0.3792226555
0.2258895937	0.2090026008
0.0078468916	0.0059383129
0.2265766117	0.2181382275
0.0041328643	0.0067157052
0.2353847674	0.2703592304
0.0845631656	0.0777363499
0.281861241	0.2908489791
0.3753960844	0.3839846039
0.5021295799	0.5875045706
0.0762540782	0.0793024701
0	0
0.6796536797	0.6784313725
0.3028786767	0.2910466749
0.0598854078	0.0527899315
0.0095187451	0.0118251054
0.047854395	0.0363633124
0.0515434536	0.0625731865
0.0505890157	0.0252063361
0.3666666667	0.45
0.0845249344	0.0876794182
0.1410922118	0.1335536285
0.2753271173	0.258673717
2.44E-004	9.25E-004
0.0072205117	0.0053707882
0.2336272987	0.4324588857
0.1878503513	0.1718440066
0.1152406848	0.1344667928
0.1954275067	0.2323005686
0.45	0.45
0.2778228611	0.3932778837
0.038162822	0.0362817327
0.6029289815	0.6335403396
0.1714517981	0.1447047957
0.3227612952	0.3301514031
0.4082278828	0.4227265559
0.2470272298	0.2240499789
0	0
0.10439619	0.1168090052
0.0303626517	0.0415949563
0.1800905701	0.1762917434
0.2341083126	0.2062283142
0.7329545455	0.6704545455
0.0370914399	0.0818282317
0	0
0	0
0.0111855437	0.0102237809
0.2636986301	0.265625
0.1653274667	0.1626047626
0.0944255652	0.0980181488
0.0122816592	0.0144277788
0.4059387952	0.4215822438
0.2158929722	0.244623251
0.1263744058	0.1136207713
0.1323918721	0.176288443
0.3949707076	0.4693061641
0.370992951	0.3250042157
0.1278735632	0.1271645022
0.2398845196	0.2435006549
0.1706919291	0.1747814919
2.35E-005	1.28E-004

==> intuitions/wt10g_dir.txt <==
ql	MQL_{dir}		hybrid		PULM_{dir}
short 0.1948399525	0.1974087649	0.201
medium 0.2375003992	0.2407993676	0.2473190208
long 0.2479153379	0.2472176837	0.2533255134



==> intuitions/wt10g_linear.txt <==
ql	MQL_{jm}		hybrid		PULM_{jm}
short 0.1385354806	0.1387019884	0.1574965059
medium 0.1910988057	0.1916765928	0.2025981693
long 0.1960324263	0.1955567703	0.2065787252



==> intuitions/wt2g_dir.txt <==
ql	MQL_{dir}		hybrid		PULM_{dir}
short 	0.3025556036	0.3070418799	0.3127501101
medium 	0.3150420204	0.3212660192	0.3399437287
long 	0.2742623325	0.2779150956	0.3108249182



==> intuitions/wt2g_linear.txt <==
ql	MQL_{jm}		hybrid		PULM_{jm}
short 	0.2428098939	0.2449971051	0.2540721217
medium 	0.2862397355	0.2860958267	0.2906621719
long 	0.2601349328	0.2589762566	0.2645012046


==> tuning/omega_tuning.txt <==
0.1	0.227720942	0.2301532611	0.2493593418
0.2	0.2387015272	0.2374878545	0.2614996165
0.3	0.249461196	0.2440020363	0.277968486
0.4	0.2574883215	0.2481210901	0.2888905512
0.5	0.2641024249	0.2500638754	0.297442055
0.6	0.2679654341	0.2515519661	0.3049455522
0.7	0.2706214305	0.2504171514	0.3122960003
0.8	0.270128967	0.2479755167	0.3137203328
0.9	0.2587696444	0.2380290835	0.3057988873


==> tuning/trec_4_5_dir_title.txt <==
250	0.2467647354	0.2523107072	0.2492167249
500	0.2470694728	0.2523974187	0.2492167249
750	0.2452327386	0.251763101	0.2492167249
1000	0.2425383924	0.2494636742	0.2492167249
1250	0.2393713125	0.2475948114	0.2492167249
1500	0.237743243	0.2457548225	0.2492167249
1750	0.2356746349	0.243795461	0.2492167249
2000	0.2332319436	0.2413942579	0.2492167249
2250	0.2314065961	0.2391763914	0.2492167249
2500	0.2299116673	0.2374590635	0.2492167249


==> tuning/trec_4_5_linear_title.txt <==
0.1	0.2300307145	0.2360765548
0.2	0.2313560739	0.2360765548
0.3	0.2318251191	0.2360765548
0.4	0.23187709	0.2360765548
0.5	0.2314688068	0.2360765548
0.6	0.2304876114	0.2360765548
0.7	0.2282518834	0.2360765548
0.8	0.2239561223	0.2360765548
0.9	0.2143540526	0.2360765548


==> tuning/wt10g_dir_title.txt <==
250	0.1749165959	0.1844914731	0.1999
500	0.1853989594	0.1918180079	0.1999
750	0.1860503278	0.1975017631	0.1999
1000	0.1910518636	0.1990810196	0.1999
1250	0.1923294371	0.1991890977	0.1999
1500	0.1922055803	0.1997696389	0.1999
1750	0.1925191175	0.1995249244	0.1999
2000	0.1918113244	0.1990558786	0.1999
2250	0.1910659594	0.1987748945	0.1999
2500	0.190469284	0.1980011941	0.1999


==> tuning/wt10g_linear_title.txt <==
0.1	0.1350033237	0.1540307741
0.2	0.1354849801	0.1540307741
0.3	0.1349943004	0.1540307741
0.4	0.1340633635	0.1540307741
0.5	0.1325459004	0.1540307741
0.6	0.130686712	0.1540307741
0.7	0.1280665771	0.1540307741
0.8	0.1240557258	0.1540307741
0.9	0.1153316822	0.1540307741

